Strategically Robust Game Theory via Optimal Transport

In many game-theoretic settings, agents are challenged with taking decisions against the uncertain behavior exhibited by others. Often, this uncertainty arises from multiple sources, e.g., incomplete information, limited computation, bounded rationality. While it may be possible to guide the agents' decisions by modeling each source, their joint presence makes this task particularly daunting. Toward this goal, it is natural for agents to seek protection against deviations around the emergent behavior itself, which is ultimately impacted by all the above sources of uncertainty. To do so, we propose that each agent takes decisions in face of the worst-case behavior contained in an ambiguity set of tunable size, centered at the emergent behavior so implicitly defined. This gives rise to a novel equilibrium notion, which we call strategically robust equilibrium. Building on its definition, we show that, when judiciously operationalized via optimal transport, strategically robust equilibria (i) are guaranteed to exist under the same assumptions required for Nash equilibria; (ii) interpolate between Nash and security strategies; (iii) come at no additional computational cost compared to Nash equilibria. Through a variety of experiments, including bi-matrix games, congestion games, and Cournot competition, we show that strategic robustness protects against uncertainty in the opponents' behavior and, surprisingly, often results in higher equilibrium payoffs - an effect we refer to as coordination via robustification.

==> results/congestion_game_paper.csv <==
epsilon,utility_p1,utility_p2,utility_p1_ne,utility_p2_ne,utility_p1_up,utility_p1_down,utility_p1_ne_up,utility_p1_ne_down
0.0,18.000000003185274,18.000000003185274,18.000000003185274,18.000000003185274,18.200000000000003,17.8,18.200000000000003,17.8
0.01,17.960249999999988,17.960249999999988,18.000000003185274,18.000000003185274,18.159000000000002,17.7615,18.200000000000003,17.8
0.02,17.921,17.921,18.000000003185274,18.000000003185274,18.1185,17.723499999999998,18.200000000000003,17.8
0.03,17.882250002328476,17.882250002328476,18.000000003185274,18.000000003185274,18.0785,17.686,18.200000000000003,17.8
0.04,17.843999999953326,17.843999999953326,18.000000003185274,18.000000003185274,18.039,17.649,18.200000000000003,17.8
0.05,17.806249999998542,17.806249999998542,18.000000003185274,18.000000003185274,18.0,17.6125,18.200000000000003,17.8
0.06,17.769000002660075,17.76900000266007,18.000000003185274,18.000000003185274,17.9615,17.576500000000003,18.200000000000003,17.8
0.07,17.73225000037103,17.73225000037103,18.000000003185274,18.000000003185274,17.923499999999997,17.541000000000004,18.200000000000003,17.8
0.08,17.69600000012465,17.69600000012465,18.000000003185274,18.000000003185274,17.886000000000003,17.506,18.200000000000003,17.8
0.09,17.66024999999999,17.66024999999999,18.000000003185274,18.000000003185274,17.849,17.4715,18.200000000000003,17.8
0.1,17.62500000292433,17.62500000292433,18.000000003185274,18.000000003185274,17.8125,17.4375,18.200000000000003,17.8
0.11,17.590250000335146,17.590250000335146,18.000000003185274,18.000000003185274,17.7765,17.404000000000003,18.200000000000003,17.8
0.12,17.55599999882947,17.55599999882947,18.000000003185274,18.000000003185274,17.741,17.371000000000002,18.200000000000003,17.8
0.13,17.52225000048,17.52225000048,18.000000003185274,18.000000003185274,17.706000000000003,17.3385,18.200000000000003,17.8
0.14,17.489,17.489,18.000000003185274,18.000000003185274,17.6715,17.3065,18.200000000000003,17.8
0.15,17.45624999999999,17.45624999999999,18.000000003185274,18.000000003185274,17.637500000000003,17.275,18.200000000000003,17.8
0.16,17.423999999795342,17.423999999795342,18.000000003185274,18.000000003185274,17.604000000000003,17.244000000000003,18.200000000000003,17.8
0.17,17.392249999999994,17.392249999999997,18.000000003185274,18.000000003185274,17.570999999999998,17.213499999999996,18.200000000000003,17.8
0.18,17.361000000000026,17.361000000000026,18.000000003185274,18.000000003185274,17.5385,17.183500000000002,18.200000000000003,17.8
0.19,17.330249999990976,17.33024999999098,18.000000003185274,18.000000003185274,17.5065,17.153999999999996,18.200000000000003,17.8
0.2,17.300000000000008,17.300000000000008,18.000000003185274,18.000000003185274,17.475,17.125,18.200000000000003,17.8
0.21,17.27024999999877,17.27024999999877,18.000000003185274,18.000000003185274,17.444000000000003,17.0965,18.200000000000003,17.8
0.22,17.240999999999982,17.240999999999982,18.000000003185274,18.000000003185274,17.4135,17.0685,18.200000000000003,17.8
0.23,17.212249999999674,17.212249999999674,18.000000003185274,18.000000003185274,17.383499999999998,17.041,18.200000000000003,17.8
0.24,17.183999999999997,17.184000000000005,18.000000003185274,18.000000003185274,17.354,17.014,18.200000000000003,17.8
0.25,17.156249999998707,17.156249999998707,18.000000003185274,18.000000003185274,17.325,16.9875,18.200000000000003,17.8
0.26,17.128999999999884,17.128999999999888,18.000000003185274,18.000000003185274,17.2965,16.9615,18.200000000000003,17.8
0.27,17.102249999998783,17.102249999998783,18.000000003185274,18.000000003185274,17.2685,16.936,18.200000000000003,17.8
0.28,17.07600000000041,17.07600000000041,18.000000003185274,18.000000003185274,17.241000000000003,16.910999999999998,18.200000000000003,17.8
0.29,17.050250000070353,17.050250000070353,18.000000003185274,18.000000003185274,17.214,16.8865,18.200000000000003,17.8
0.3,17.02499999999996,17.02499999999996,18.000000003185274,18.000000003185274,17.1875,16.862499999999997,18.200000000000003,17.8
0.31,17.00024999999968,17.00024999999968,18.000000003185274,18.000000003185274,17.1615,16.839,18.200000000000003,17.8
0.32,16.976000000000127,16.976000000000127,18.000000003185274,18.000000003185274,17.136000000000003,16.816000000000003,18.200000000000003,17.8
0.33,16.95225000000086,16.95225000000086,18.000000003185274,18.000000003185274,17.111,16.7935,18.200000000000003,17.8
0.34,16.928999999999753,16.928999999999753,18.000000003185274,18.000000003185274,17.086499999999997,16.7715,18.200000000000003,17.8
0.35,16.906249999999844,16.906249999999844,18.000000003185274,18.000000003185274,17.0625,16.75,18.200000000000003,17.8
0.36,16.884,16.884,18.000000003185274,18.000000003185274,17.039,16.729,18.200000000000003,17.8
0.37,16.862249999999076,16.862249999999076,18.000000003185274,18.000000003185274,17.016,16.7085,18.200000000000003,17.8
0.38,16.84100000000004,16.84100000000004,18.000000003185274,18.000000003185274,16.993499999999997,16.688499999999998,18.200000000000003,17.8
0.39,16.820249999999582,16.820249999999582,18.000000003185274,18.000000003185274,16.971500000000002,16.669,18.200000000000003,17.8
0.4,16.79999999999994,16.79999999999994,18.000000003185274,18.000000003185274,16.950000000000003,16.65,18.200000000000003,17.8
0.41,16.780250001246035,16.780250001246035,18.000000003185274,18.000000003185274,16.929,16.631500000000003,18.200000000000003,17.8
0.42,16.760999999999996,16.760999999999996,18.000000003185274,18.000000003185274,16.9085,16.6135,18.200000000000003,17.8
0.43,16.742250000075167,16.742250000075167,18.000000003185274,18.000000003185274,16.8885,16.596,18.200000000000003,17.8
0.44,16.724000000000526,16.724000000000526,18.000000003185274,18.000000003185274,16.869,16.578999999999997,18.200000000000003,17.8
0.45,16.70625,16.70625,18.000000003185274,18.000000003185274,16.849999999999998,16.562500000000004,18.200000000000003,17.8
0.46,16.6889999999995,16.6889999999995,18.000000003185274,18.000000003185274,16.8315,16.546499999999998,18.200000000000003,17.8
0.47,16.672250000000005,16.672250000000005,18.000000003185274,18.000000003185274,16.813499999999998,16.531,18.200000000000003,17.8
0.48,16.65599999999289,16.65599999999289,18.000000003185274,18.000000003185274,16.796,16.516000000000002,18.200000000000003,17.8
0.49,16.640249999999966,16.640249999999966,18.000000003185274,18.000000003185274,16.779000000000003,16.5015,18.200000000000003,17.8
0.5,16.624999999998916,16.624999999998916,18.000000003185274,18.000000003185274,16.7625,16.4875,18.200000000000003,17.8
0.51,16.610249999998818,16.610249999998818,18.000000003185274,18.000000003185274,16.7465,16.474,18.200000000000003,17.8
0.52,16.596000000000068,16.596000000000068,18.000000003185274,18.000000003185274,16.730999999999998,16.461000000000002,18.200000000000003,17.8
0.53,16.582249999993127,16.582249999993127,18.000000003185274,18.000000003185274,16.716,16.4485,18.200000000000003,17.8
0.54,16.596000003000405,16.596000003000405,18.000000003185274,18.000000003185274,16.660999999999998,16.530999999999995,18.200000000000003,17.8
0.55,16.625000003039922,16.625000003039922,18.000000003185274,18.000000003185274,16.6875,16.5625,18.200000000000003,17.8
0.56,16.656000002897088,16.656000002897088,18.000000003185274,18.000000003185274,16.716,16.596,18.200000000000003,17.8
0.57,16.689000003022443,16.68900000302244,18.000000003185274,18.000000003185274,16.7465,16.6315,18.200000000000003,17.8
0.58,16.7240000029867,16.7240000029867,18.000000003185274,18.000000003185274,16.779,16.669,18.200000000000003,17.8
0.59,16.761000003040518,16.761000003040515,18.000000003185274,18.000000003185274,16.8135,16.7085,18.200000000000003,17.8
0.6,16.800000002961678,16.800000002961678,18.000000003185274,18.000000003185274,16.849999999999998,16.75,18.200000000000003,17.8
0.61,16.841000002954065,16.841000002954065,18.000000003185274,18.000000003185274,16.8885,16.7935,18.200000000000003,17.8
0.62,16.884000002959112,16.884000002959112,18.000000003185274,18.000000003185274,16.929,16.839,18.200000000000003,17.8
0.63,16.929000002983663,16.929000002983663,18.000000003185274,18.000000003185274,16.971500000000006,16.8865,18.200000000000003,17.8
0.64,16.976000002904062,16.976000002904062,18.000000003185274,18.000000003185274,17.016,16.936,18.200000000000003,17.8
0.65,17.025000002884983,17.025000002884983,18.000000003185274,18.000000003185274,17.0625,16.987499999999997,18.200000000000003,17.8
0.66,17.076000002920694,17.076000002920694,18.000000003185274,18.000000003185274,17.110999999999997,17.040999999999997,18.200000000000003,17.8
0.67,17.129000002846904,17.129000002846908,18.000000003185274,18.000000003185274,17.1615,17.0965,18.200000000000003,17.8
0.68,17.18400000303663,17.18400000303663,18.000000003185274,18.000000003185274,17.214,17.154,18.200000000000003,17.8
0.69,17.241000002867775,17.241000002867775,18.000000003185274,18.000000003185274,17.2685,17.2135,18.200000000000003,17.8
0.7,17.30000000293622,17.30000000293622,18.000000003185274,18.000000003185274,17.325,17.277,18.200000000000003,17.8
0.71,17.361000002679408,17.361000002679408,18.000000003185274,18.000000003185274,17.3835,17.338544999999996,18.200000000000003,17.8
0.72,17.424000002496033,17.424000002496033,18.000000003185274,18.000000003185274,17.444,17.4086,18.200000000000003,17.8
0.73,17.489000002849842,17.489000002849842,18.000000003185274,18.000000003185274,17.5065,17.47815,18.200000000000003,17.8
0.74,17.55600000090597,17.55600000090597,18.000000003185274,18.000000003185274,17.571,17.54766,18.200000000000003,17.8
0.75,17.62500000170543,17.62500000170543,18.000000003185274,18.000000003185274,17.637500000000003,17.613474999999998,18.200000000000003,17.8
0.76,17.696000000404016,17.696000000404016,18.000000003185274,18.000000003185274,17.705999999999996,17.690080000000002,18.200000000000003,17.8
0.77,17.769000000343926,17.769000000343926,18.000000003185274,18.000000003185274,17.7765,17.764515,18.200000000000003,17.8
0.78,17.84400000091753,17.844000000917532,18.000000003185274,18.000000003185274,17.849000000000004,17.843920000000004,18.200000000000003,17.8
0.79,17.92100000196876,17.921000001968757,18.000000003185274,18.000000003185274,17.923499999999997,17.920505000000002,18.200000000000003,17.8
0.8,18.0,18.0,18.000000003185274,18.000000003185274,17.999999999999996,18.0,18.200000000000003,17.8
0.81,18.000000000826816,18.000000000826816,18.000000003185274,18.000000003185274,17.999999999999996,18.0,18.200000000000003,17.8
0.82,18.000000000000014,18.000000000000014,18.000000003185274,18.000000003185274,17.999999999999996,18.0,18.200000000000003,17.8
0.83,17.999999999999346,17.999999999999346,18.000000003185274,18.000000003185274,17.999999999999996,18.0,18.200000000000003,17.8
0.84,18.0,18.0,18.000000003185274,18.000000003185274,17.999999999999996,18.0,18.200000000000003,17.8
0.85,18.0,18.0,18.000000003185274,18.000000003185274,17.999999999999996,18.0,18.200000000000003,17.8
0.86,18.00000000241343,18.00000000241343,18.000000003185274,18.000000003185274,17.999999999999996,18.0,18.200000000000003,17.8
0.87,17.999999999999986,17.999999999999986,18.000000003185274,18.000000003185274,17.999999999999996,18.0,18.200000000000003,17.8
0.88,18.000000000002252,18.000000000002252,18.000000003185274,18.000000003185274,17.999999999999996,18.0,18.200000000000003,17.8
0.89,17.99999999999997,17.99999999999997,18.000000003185274,18.000000003185274,17.999999999999996,18.0,18.200000000000003,17.8
0.9,18.0,18.0,18.000000003185274,18.000000003185274,17.999999999999996,18.0,18.200000000000003,17.8
0.91,18.000000000526423,18.000000000526423,18.000000003185274,18.000000003185274,17.999999999999996,18.0,18.200000000000003,17.8
0.92,18.000000002156895,18.0000000021569,18.000000003185274,18.000000003185274,17.999999999999996,18.0,18.200000000000003,17.8
0.93,18.00000000098153,18.00000000098153,18.000000003185274,18.000000003185274,17.999999999999996,18.0,18.200000000000003,17.8
0.94,18.00000000015823,18.00000000015823,18.000000003185274,18.000000003185274,17.999999999999996,18.0,18.200000000000003,17.8
0.95,17.999999999821846,17.999999999821846,18.000000003185274,18.000000003185274,17.999999999999996,18.0,18.200000000000003,17.8
0.96,18.0,18.0,18.000000003185274,18.000000003185274,17.999999999999996,18.0,18.200000000000003,17.8
0.97,17.999999999981632,17.999999999981632,18.000000003185274,18.000000003185274,17.999999999999996,18.0,18.200000000000003,17.8
0.98,18.0,18.0,18.000000003185274,18.000000003185274,17.999999999999996,18.0,18.200000000000003,17.8
0.99,18.000000001366725,18.000000001366725,18.000000003185274,18.000000003185274,17.999999999999996,18.0,18.200000000000003,17.8
1.0,17.99999999999941,17.99999999999941,18.000000003185274,18.000000003185274,17.999999999999996,18.0,18.200000000000003,17.8


==> results/congestion_game_small_paper.csv <==
epsilon,utility_p1,utility_p2,utility_p1_ne,utility_p2_ne,utility_p1_up,utility_p1_down,utility_p2_up,utility_p2_down,utility_p1_ne_up,utility_p1_ne_down,utility_p2_ne_up,utility_p2_ne_down
0.0,16.499999999999996,16.499999999999996,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.01,16.49999999999939,16.49999999999939,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.02,16.499999999999986,16.499999999999986,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.03,16.50000000000004,16.50000000000004,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.04,16.500000000000348,16.500000000000348,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.05,16.499999999999996,16.499999999999996,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.06,16.49999999978867,16.49999999978867,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.07,16.499999999999996,16.499999999999996,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.08,16.499999999890477,16.499999999890477,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.09,16.49999999996982,16.499999999969816,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.1,16.5,16.5,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.11,16.49999999990416,16.49999999990416,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.12,16.499999999974882,16.499999999974882,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.13,16.500000000000053,16.500000000000053,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.14,16.50000000014697,16.50000000014697,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.15,16.5,16.5,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.16,16.499999999527745,16.499999999527745,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.17,16.499999999994593,16.499999999994593,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.18,16.5,16.5,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.19,16.50000000000011,16.500000000000114,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.2,16.5,16.5,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.21,16.5,16.5,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.22,16.5,16.5,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.23,16.500000000002714,16.500000000002707,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.24,16.500000000057213,16.500000000057213,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.25,16.499999999963197,16.499999999963197,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.26,16.499999999984688,16.499999999984688,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.27,16.499999999999616,16.499999999999616,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.28,16.499999999624528,16.499999999624528,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.29,16.499999999999996,16.499999999999996,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.3,16.499999999907658,16.499999999907658,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.31,16.4999999999976,16.4999999999976,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.32,16.500000000101664,16.500000000101668,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.33,16.499999999986578,16.499999999986578,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.34,16.4999999996025,16.4999999996025,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.35,16.499999999998735,16.49999999999874,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.36,16.5,16.5,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.37,16.49999999993511,16.499999999935113,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.38,16.499999999999996,16.499999999999996,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.39,16.500000000003897,16.5000000000039,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.4,16.5,16.5,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.41,16.499999999976488,16.499999999976488,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.42,16.5,16.5,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.43,16.5,16.5,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.44,16.5,16.500000000000004,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.45,16.5,16.5,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.46,16.5,16.5,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.47,16.499999999988702,16.499999999988702,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.48,16.499999999406832,16.499999999406835,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.49,16.5,16.5,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.5,16.5,16.5,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.51,16.499999999983515,16.499999999983515,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.52,16.4999999994496,16.499999999449596,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.53,16.499999999939323,16.499999999939323,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.54,16.50000000100095,16.500000001000952,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.55,16.50000000002167,16.500000000021668,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.56,16.499999999960874,16.499999999960878,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.57,16.49999999970378,16.49999999970378,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.58,16.499999999999964,16.499999999999964,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.59,16.5,16.5,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.6,16.499999999967926,16.499999999967926,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.61,16.49999999989967,16.49999999989967,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.62,16.5,16.5,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.63,16.499999999999417,16.499999999999417,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.64,16.500000000000032,16.500000000000032,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.65,16.5,16.5,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.66,16.5,16.5,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.67,16.499999999999996,16.499999999999996,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.68,16.499999999967784,16.499999999967784,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.69,16.499999999904507,16.499999999904503,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.7,16.499999999934772,16.499999999934772,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.71,16.49999999996846,16.49999999996846,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.72,16.499999999999993,16.499999999999993,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.73,16.49999999998405,16.49999999998405,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.74,16.499999999473005,16.499999999473005,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.75,16.5,16.5,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.76,16.50000000151971,16.50000000151971,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.77,16.499999999985818,16.499999999985814,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.78,16.500000000000004,16.500000000000004,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.79,16.499999999999996,16.499999999999996,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.8,16.499999999914593,16.499999999914596,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.81,16.5,16.5,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.82,16.50000000038412,16.500000000384116,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.83,16.499999999765226,16.499999999765226,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.84,16.5,16.5,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.85,16.499999999800465,16.499999999800462,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.86,16.49999999996173,16.49999999996173,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.87,16.499999999996916,16.499999999996916,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.88,16.49999999996497,16.49999999996497,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.89,16.5,16.5,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.9,16.5,16.5,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.91,16.4999999999388,16.4999999999388,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.92,16.499999999999922,16.499999999999922,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.93,16.5,16.5,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.94,16.499999999259813,16.499999999259806,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.95,16.499999999937536,16.49999999993754,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.96,16.499999999999954,16.49999999999995,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.97,16.5,16.500000000000004,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.98,16.499999999886523,16.499999999886523,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
0.99,16.5,16.5,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5
1.0,16.49999999996964,16.49999999996964,16.499999999999996,16.499999999999996,16.5,16.5,16.5,16.5,16.5,16.5,16.5,16.5


==> results/cournot_asymmetric_paper.csv <==
epsilon,payoff_firm_1,payoff_firm_2,payoff_firm_3,payoff_firm_4,out_firm_1_market_1,out_firm_2_market_1,out_firm_3_market_1,out_firm_4_market_1,out_firm_1_market_2,out_firm_2_market_2,out_firm_3_market_2,out_firm_4_market_2,out_firm_1_market_3,out_firm_2_market_3,out_firm_3_market_3,out_firm_4_market_3,payoff_firm_1_std_down,payoff_firm_1_std_up,payoff_firm_2_std_down,payoff_firm_2_std_up,payoff_firm_3_std_down,payoff_firm_3_std_up,payoff_firm_4_std_down,payoff_firm_4_std_up,payoff_firm_1_ne,payoff_firm_1_ne_std_up,payoff_firm_1_ne_std_down,payoff_firm_2_ne,payoff_firm_2_ne_std_up,payoff_firm_2_ne_std_down,payoff_firm_3_ne,payoff_firm_3_ne_std_up,payoff_firm_3_ne_std_down,payoff_firm_4_ne,payoff_firm_4_ne_std_up,payoff_firm_4_ne_std_down
0,1788.579751233141,1019.6513101855584,467.4040662472066,131.62686985343407,22.3988590092087,16.180708167748993,9.974006593262237,3.796956476131874,36.57834288619261,28.26532908708177,19.95527037330295,11.649139262420896,28.476663191709346,21.35989849536839,14.250350049009164,7.157657763392824,1452.5937103499982,2124.565792116284,711.068011951952,1328.2346084191647,236.2972025149367,698.5109299794765,4.972835942105689,258.28090376476246,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
5,1952.6541683570692,1140.5048421993993,545.3966166423797,166.90943616480206,21.25127119007292,15.175568625292128,9.237324273718498,3.690461279095122,35.84670037684544,27.36544366107128,18.78022907764381,9.935076914457,27.520802030552566,20.394887055434584,13.293278597379564,6.291037624983365,1645.049250352366,2260.2590863617725,857.5977230998062,1423.4119612989923,337.5312040174178,753.2620292673416,59.95028176206479,273.86859056753934,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
10,2106.408123058429,1250.8326844733429,612.2197148405985,190.11626125383293,20.142827278655588,14.227111532798045,8.524395080398836,3.3176474317213582,34.92559768357432,26.30849347451617,17.528438880227025,8.402654001389159,26.477571605828064,19.37495375160813,12.318608748499631,5.407726524921848,1827.3677422539158,2385.448503862942,993.7270594964561,1507.9383094502296,427.2795809953963,797.1598486858006,102.2333596760293,277.99916283163657,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
15,2243.8251641123616,1345.0157385563905,663.1497588283025,197.8126679931584,19.111349063377727,13.340126243402157,7.824597550324651,2.8296431721750266,33.94203642412927,25.2020892392628,16.26504597964813,6.954987989705205,25.440240443219125,18.36502775393632,11.353935341872198,4.511415798379082,1991.7761292830287,2495.8741989416944,1112.210966421586,1577.820510691195,499.74717852134984,826.5523391352552,127.80280485101682,267.8225311353,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
20,2364.8357652578534,1423.0282368348098,698.1659301846221,189.87757208555627,18.13170024698665,12.49190885529043,7.132432612242009,2.2909749801530084,32.91392251921171,24.062317882999835,14.993733172590284,5.547947640429543,24.408266122503623,17.36312507104249,10.39631325423658,3.610294299401106,2138.2289417766438,2591.442588739063,1213.075823892253,1632.9806497773666,554.955920379486,841.3759399897582,136.446677596164,243.30846657494854,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
25,2469.4602454050064,1484.8980979546714,717.28790020916,166.2873568860324,17.191222597975813,11.672299426657611,6.447883367823284,1.7290881416649164,31.8509461896915,22.896952984594343,13.714711628381131,4.160920506715634,23.381412291545736,16.36818126338332,9.444680263762152,2.7085947122802025,2266.7379331988573,2672.1825576111555,1296.3721600379824,1673.4240358713603,592.9475632141077,841.6282372042122,128.11909646364614,204.45561730841865,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
30,2557.7421266041247,1530.6698931762005,720.5496563508341,127.0554293492384,16.28261594145803,10.876048185489806,5.77187885481589,1.1576347938319012,30.758943741009425,21.71027717938604,12.427443895593486,2.782973584568439,22.35960019380155,15.379667474142002,8.498707898785131,1.80876030230356,2377.323606020167,2738.1606471880823,1362.1582342134848,1699.1815521389162,613.7749123822684,827.3244003193997,102.8327012047078,151.278157493769,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
35,2629.2328052773178,1560.751264272758,708.168943902822,72.22076325953596,15.390636476391917,10.122970217267731,5.117955892106767,0.5852142759159398,29.646100403159306,20.4915738748576,11.124097052104975,1.4070957117339633,21.3380783867818,14.404496478988172,7.562747407178589,0.9127132878696608,2469.4859064521065,2788.979704102529,1410.8339808341725,1710.6685477113433,617.6565297321903,798.6813580734537,60.633368656375836,83.80815786269608,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
40,2681.340298422566,1576.0848405486397,681.0799206287186,2.535615391505464,14.5059845253043,9.414105157447862,4.494411730309522,0.0185930740498894,28.490822526936142,19.261259009214573,9.818387937478224,0.0444284436542593,20.302964972339016,13.453238251620588,6.647802179622229,0.0288365347152209,2540.5600019783114,2822.1205948668203,1443.3199781231688,1708.8497029741106,605.4572859008696,756.7025553565676,2.1898606512698158,2.8813701317411122,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
45,2676.978812817687,1541.790248575645,611.435351114611,1.7341993392494891e-09,13.51206541413092,8.557284827969553,3.721580362462324,1.2004301029385383e-11,26.984901015280677,17.705441480147115,8.190223177044453,2.7569584585852608e-11,19.0633637403616,12.287235452239925,5.5185921496146015,1.7964147814430956e-11,2557.685398397963,2796.272227237411,1428.5454897071859,1655.035007444104,552.6684308715016,670.2022713577203,1.5337941665587106e-09,1.9346045119402675e-09,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
50,2652.1016317245108,1488.370016718149,523.0304475920855,1.845565444132074e-11,12.536468873283091,7.709156127218549,2.951584021305329,1.361670717043349e-13,25.443333689715168,16.129513527480487,6.547474140178369,2.4679147129947343e-13,17.822188051200925,11.121913478879833,4.389359869569412,1.8754974180023328e-13,2552.5609809525654,2751.642282496456,1393.053239235847,1583.6867942004508,479.5014881556608,566.5594070285101,1.665213474192717e-11,2.025917414071431e-11,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
55,2608.11585234442,1416.9885104032169,416.8019912580903,4.4791288409993197e-11,11.582485089723315,6.874658198626792,2.19042015102497,3.0161869521068033e-13,23.8788834564662,14.543765303775476,4.899633051533171,5.7766624127747e-13,16.587087261611522,9.964429093231027,3.267490683316757,4.0050131273711983e-13,2526.4170247573134,2689.814679931527,1337.8956753651507,1496.081345441283,386.79108358863493,446.8128989275457,4.106475927811136e-11,4.851781754187503e-11,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
60,2545.1477346742868,1327.6848331883386,292.7771843492578,1.2332357623292475e-11,10.64914155757258,6.053342394255167,1.4384518665605113,7.234395580177738e-14,22.293349719765395,12.947804630323397,3.2454388223628983,1.4978952358942831e-13,15.358696262884592,8.814472317215532,2.152736993038566,1.0525586223212654e-13,2479.3268318173273,2610.9686375312463,1263.1356857980702,1392.233980578607,274.5806526577466,310.97371604076903,1.1459671752077916e-11,1.3205043494507035e-11,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
65,2463.2870194585626,1220.499467672194,150.99506694339144,4.654044753767746e-12,9.735506076838174,5.244821654479837,0.6959611233694588,2.716206594011176e-14,20.688032433001773,11.341459618127232,1.5841478088921226,5.06277080261258e-14,14.13739635597459,7.671872123977621,1.0450465903480484,3.852778822755413e-14,2411.291748103153,2515.282290813972,1168.8446662778888,1272.1542690664992,142.92539757014495,159.06473631663792,4.375290504759558e-12,4.932799002775933e-12,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
70,2358.811704462276,1091.7292062259662,8.697922451167472e-07,2.34908310998397e-12,8.82881758976957,4.434242317990911,3.77521426490576e-09,1.285839270407745e-14,19.03748290164193,9.694324982892809,8.664844959705368e-09,2.3717477648208204e-14,12.905801181836404,6.515761155839856,5.687396360851783e-09,1.8696342350899872e-14,2318.6284237542172,2398.9949851703345,1051.5459255179076,1131.9124869340249,8.300995235651007e-07,9.094849666683937e-07,2.2301120011304166e-12,2.4680542188375232e-12,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
75,2163.018571181796,872.663887175014,8.171339346902659e-11,5.207867977458015e-13,7.718825505053311,3.367218875928676,3.830682822593414e-13,3.4920849460456817e-15,16.87241566467152,7.461554405524099,7.358444862822772e-13,3.619313473546453e-15,11.352387580219435,4.977800185054065,5.186829808215676e-13,4.870488786716945e-15,2135.8412931194825,2190.195849244109,845.4866091127009,899.8411652373271,7.866807524137524e-11,8.475871169667794e-11,4.996166636750217e-13,5.419569318165812e-13,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
80,1881.784026622834,744.35196502302,4.5117255526773217e-11,9.095624060888726e-13,6.333952855081296,3.827058415909382,2.1486710573669474e-13,4.858785652874245e-15,14.363455953478857,5.102744556010319,3.79367990153242e-13,7.907344768554966e-15,9.484709223153288,4.373781047295014,2.782490865849759e-13,6.816728192092847e-15,1863.3026300078727,1900.2654232377954,725.8705684080586,762.8333616379815,4.3762050925761613e-11,4.647246012778482e-11,8.793778728299722e-13,9.397469393477732e-13,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
85,1483.8792006544256,765.7555751634103,2.736455844179532e-12,1.17932607202054e-12,4.927637086491346,3.827033175347125,1.6253588862795516e-14,8.635264188736316e-15,10.97397385429,5.102710900464201,1.4321129249175514e-14,6.928840423023301e-15,7.288063511523586,4.373752200397291,2.263404719412109e-14,9.985311707175944e-15,1469.6795761017079,1498.0788252071434,751.5559506106927,779.9551997161279,2.6724983743692857e-12,2.8004133139897786e-12,1.1487609611211487e-12,1.2098911829199313e-12,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
90,1096.022053617205,785.4948124219554,6.265432570761975e-11,7.1471250241913595e-12,3.629099974464398,3.82704623744204,2.840225248357088e-13,4.266450556576815e-14,7.844712965386651,5.102728316590242,4.751045627613864e-13,4.4616480898685514e-14,5.269387704129362,4.373767128505568,3.8649698492938993e-13,6.068923223096944e-14,1085.7697331328388,1106.2743741015713,775.2424919375892,795.7471329063217,6.151056306249409e-11,6.379808835274542e-11,7.002833266585182e-12,7.291416781797537e-12,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
95,915.6801035494994,793.3749311652348,1.5139016856334324e-10,1.0477469176383975e-10,4.075290240249635,3.8270012435501233,7.260446426406301e-13,5.732631996676096e-13,5.433720321072826,5.10266832474897,1.081230510703334e-12,7.37202238887926e-13,4.657474560561872,4.373715706920965,9.468857776456277e-13,8.08252420488292e-13,907.0056785609754,924.3545285380235,784.7005061767107,802.0493561537588,1.4892661728171138e-10,1.538537198449751e-10,1.0287953377277151e-10,1.06669849754908e-10,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
100,915.6795917868563,793.3754008552635,2.646786877879041e-11,1.359082078033542e-11,4.075287962267353,3.827003508497608,1.4468412757526566e-13,7.607559719465887e-14,5.43371728302458,5.102671344704778,1.631390028809691e-13,7.78781006898935e-14,4.657471956877799,4.373718295443876,1.818232487172096e-13,1.248734772354761e-13,907.0051665138968,924.3540170598159,784.700975582304,802.049826128223,2.6029888220869605e-11,2.6905849336711218e-11,1.3341414500789978e-11,1.3840227059880861e-11,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
105,915.6797426187532,793.3749754530395,1.7083286494287794e-10,2.2225826847994724e-11,4.075288555951522,3.827001377570346,8.763283949587958e-13,1.5052927366411412e-13,5.433718074756386,5.102668503470454,1.1414992129831558e-12,1.2018404282074057e-13,4.65747263543913,4.37371586009901,1.1153112986654838e-12,1.9210769871523459e-13,907.0053209120141,924.3541643254922,784.7005537463004,802.0493971597786,1.680303247160819e-10,1.7363540516967399e-10,2.1811841208811096e-11,2.2639812487178352e-11,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
110,915.6796539302708,793.3746994249462,3.065258703383091e-11,1.799282831138369e-11,4.075288064343133,3.826999947447255,2.1060471080051442e-13,9.661903110201029e-14,5.4337174191942,5.10266659661368,1.6630294440725206e-13,1.1328178281547243e-13,4.657472073565606,4.373714225661484,2.0238938369949698e-13,1.5630442642321852e-13,907.0052365116073,924.3540713489342,784.7002820062828,802.0491168436097,3.013441566804994e-11,3.1170758399611883e-11,1.766526394146816e-11,1.8320392681299222e-11,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
115,915.6793059680969,793.3752182886178,3.083955904897836e-10,2.8525236990319044e-11,4.075286569254483,3.827002504817339,1.465158451533549e-12,2.013727290546115e-13,5.433715425838129,5.102670006459753,2.201178383872628e-12,9.523854292070389e-14,4.657470364940372,4.373717148378477,1.941816315658848e-12,3.111884792697988e-13,907.0048859350592,924.3537260011345,784.7007982555801,802.0496383216555,3.033791921205111e-10,3.134119888590561e-10,2.7981570368018886e-11,2.9068903612619202e-11,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
120,915.679201021997,793.374863758233,1.6464862212679235e-10,6.61327162623206e-11,4.075285979994693,3.827000670237601,8.682874811746852e-13,4.266673851177397e-13,5.433714640009313,5.1026675603436855,1.098707727652699e-12,3.703350576791939e-13,4.657469691430891,4.37371505171179,1.057407776707083e-12,5.731402434479011e-13,907.0047864016898,924.3536156423041,784.7004491379258,802.0492783785402,1.6194334550150208e-10,1.6735389875208263e-10,6.490714711689313e-11,6.735828540774806e-11,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
125,915.6802545748628,793.3753980941294,1.6141629836858338e-10,2.4392358809146957e-11,4.075291076889291,3.82700366302176,1.0890159509366348e-12,1.5834026246828154e-13,5.433721435959254,5.102671550709985,8.012228370297379e-13,9.386239662522537e-14,4.657475516503972,4.373718472031457,1.1704886406192616e-12,2.6213755637923565e-13,907.0058223219714,924.3546868277542,784.700965841238,802.0498303470208,1.586785273288507e-10,1.6415406940831606e-10,2.3932289829028115e-11,2.48524277892658e-11,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
130,915.6782130569756,793.37475927949,5.648595965097298e-11,5.6333155388829126e-11,4.075281307774772,3.8269998861610017,5.194271989824778e-13,3.228186981406015e-13,5.43370841040585,5.102666514890465,1.658244731435059e-13,3.264051662293073e-13,4.657464351766193,4.373714155616503,4.329306591329411e-13,5.072962939164379e-13,907.0038101588884,924.3526159550627,784.7003563814029,802.0491621775772,5.5485765429267555e-11,5.7486153872678405e-11,5.529866866223024e-11,5.7367642115428014e-11,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
135,915.679249077914,793.3759708958382,8.501850320052027e-11,3.651642577227246e-11,4.075286505756908,3.827006328199776,5.760398661203597e-13,2.696977116316937e-13,5.433715341053104,5.102675104273482,3.9118412825070683e-13,1.1828250020522756e-13,4.65747029232193,4.373721517945625,6.510701368329718e-13,3.932854195608801e-13,907.0048205139516,924.3536776418765,784.7015423318758,802.0503994598007,8.357096573936072e-11,8.646604066167982e-11,3.581759652562415e-11,3.7215255018920764e-11,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
140,915.6792825150244,793.3756101235547,2.908956913826283e-11,5.902123360848193e-11,4.075286565216838,3.827004496984749,1.7823832660922717e-13,3.9887134971230086e-13,5.433715420308988,5.102672662655104,1.3124758838492441e-13,2.3890427972844273e-13,4.657470360261154,4.373719425129256,2.411937763928112e-13,6.07565102498364e-13,907.0048579752183,924.3537070548305,784.7011855837486,802.0500346633607,2.8596995325844474e-11,2.9582142950681184e-11,5.7907297064815133e-11,6.013517015214873e-11,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
145,915.6796782259994,793.3755469621838,3.805513269057972e-11,3.9302683558768686e-11,4.075288408142158,3.82700427555932,3.322757877673392e-13,2.7159003061942e-13,5.43371787753739,5.102672367414818,1.3372189886904573e-13,1.43607425760742e-13,4.657472466457632,4.373719172068896,2.799419508912939e-13,4.184927391354305e-13,907.0052502653492,924.3541061866496,784.7011190015336,802.0499749228339,3.738790196613064e-11,3.8722363415028796e-11,3.855696140494441e-11,4.004840571259296e-11,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689
150,915.6799060022174,793.3753895284901,3.442822407284357e-11,6.109077813273429e-11,4.075289436157339,3.827003530681541,2.620611605553271e-13,5.54117245957639e-13,5.43371924822042,5.102671374245719,1.0370215809255891e-13,1.9132374689114159e-13,4.657473641329271,4.373718320780518,3.051205254094912e-13,5.840814386237454e-13,907.0054775417631,924.3543344626718,784.7009610680358,802.0498179889445,3.382812949421219e-11,3.5028318651474945e-11,5.990154215639855e-11,6.228001410907003e-11,1788.579751233141,2124.565792116284,1452.5937103499982,1019.6513101855584,1328.2346084191647,711.068011951952,467.4040662472066,698.5109299794765,236.2972025149367,131.62686985343407,258.28090376476246,4.972835942105689


==> results/cournot_nonequal.csv <==
eps,costs_robust_player1,costs_robust_player2,costs_player1,costs_player2,costs_dev_up_player1,costs_dev_up_player2,costs_dev_avg_player1,costs_dev_avg_player2,costs_dev_down_player1,costs_dev_down_player2,costs_dev_up_player1_ne,costs_dev_up_player2_ne,costs_dev_avg_player1_ne,costs_dev_avg_player2_ne,costs_dev_down_player1_ne,costs_dev_down_player2_ne
0.0,1343.9664436441067,277.80425477139437,1344.6939410010148,278.05400859336874,1222.5769511474139,155.93701873976795,1344.6939410010148,278.05400859336874,1466.8109308546157,400.1709984469696,1222.5769511474139,155.93701873976795,1344.6939410010148,278.05400859336874,1466.8109308546157,400.1709984469696
10.0,1111.0846418635983,177.78328963532604,1444.4339342865555,311.1205597301709,1355.5457866125557,222.23241205617114,1444.4339342865555,311.1205597301709,1533.3220819605554,400.0087074041707,1222.5769511474139,155.93701873976795,1344.6939410010148,278.05400859336874,1466.8109308546157,400.1709984469696
20.0,899.9974691269153,100.00118452660142,1499.9973942252573,300.00154088303435,1439.997226411401,240.00137306917804,1499.9973942252573,300.00154088303435,1559.9975620391135,360.00170869689066,1222.5769511474139,155.93701873976795,1344.6939410010148,278.05400859336874,1466.8109308546157,400.1709984469696
30.0,711.1048544745142,44.44666905608547,1511.0972500409534,244.45197669906415,1475.5411050769376,208.8958317350482,1511.0972500409534,244.45197669906415,1546.6533950049695,280.00812166308003,1222.5769511474139,155.93701873976795,1344.6939410010148,278.05400859336874,1466.8109308546157,400.1709984469696
40.0,544.4410742518203,11.11168092040512,1477.7686162266182,144.44970539779843,1462.2126158909637,128.89370506214397,1477.7686162266182,144.44970539779843,1493.3246165622725,160.00570573345286,1222.5769511474139,155.93701873976795,1344.6939410010148,278.05400859336874,1466.8109308546157,400.1709984469696
50.0,399.99030654302936,-1.055055266763194e-08,1399.9875648678287,0.006780411882995665,1399.9870224407905,0.006237984844858056,1399.9875648678287,0.006780411882995665,1399.988107294867,0.007322838921133274,1222.5769511474139,155.93701873976795,1344.6939410010148,278.05400859336874,1466.8109308546157,400.1709984469696
60.0,225.00002972854338,1.334224192766765e-07,1124.9988762562523,4.964017766580248e-07,1124.998876229176,4.693253591314719e-07,1124.9988762562523,4.964017766580248e-07,1124.9988762833289,5.234781941845776e-07,1222.5769511474139,155.93701873976795,1344.6939410010148,278.05400859336874,1466.8109308546157,400.1709984469696
70.0,100.00001734865651,1.0943572638051631e-08,799.9986588258563,5.049927517685687e-08,799.998658824173,4.8815969766930086e-08,799.9986588258563,5.049927517685687e-08,799.9986588275397,5.218258058678366e-08,1222.5769511474139,155.93701873976795,1344.6939410010148,278.05400859336874,1466.8109308546157,400.1709984469696
80.0,25.000003743013593,-1.806168154114945e-08,424.99743477192453,2.770152572020392e-09,424.99743477188196,2.7275351344772308e-09,424.99743477192453,2.770152572020392e-09,424.99743477196716,2.8127700095635537e-09,1222.5769511474139,155.93701873976795,1344.6939410010148,278.05400859336874,1466.8109308546157,400.1709984469696
90.0,-0.019999333900488026,1.5609582555437696e-06,23.652539002608684,4.830152265875145e-06,23.652538998957446,4.82650102760989e-06,23.652539002608684,4.830152265875145e-06,23.65253900625992,4.8338035041404e-06,1222.5769511474139,155.93701873976795,1344.6939410010148,278.05400859336874,1466.8109308546157,400.1709984469696
100.0,-2.6715677907560187e-08,4.842390848571316e-07,2.6132821947602717e-08,1.6825269888455429e-06,2.613282194620687e-08,1.6825269888441472e-06,2.6132821947602717e-08,1.6825269888455429e-06,2.6132821948998564e-08,1.6825269888469388e-06,1222.5769511474139,155.93701873976795,1344.6939410010148,278.05400859336874,1466.8109308546157,400.1709984469696


==> results/cournot_symmetric_paper.csv <==
epsilon,payoff_firm_1,payoff_firm_2,payoff_firm_3,payoff_firm_4,out_firm_1_market_1,out_firm_2_market_1,out_firm_3_market_1,out_firm_4_market_1,out_firm_1_market_2,out_firm_2_market_2,out_firm_3_market_2,out_firm_4_market_2,out_firm_1_market_3,out_firm_2_market_3,out_firm_3_market_3,out_firm_4_market_3,payoff_firm_1_std_down,payoff_firm_1_std_up,payoff_firm_2_std_down,payoff_firm_2_std_up,payoff_firm_3_std_down,payoff_firm_3_std_up,payoff_firm_4_std_down,payoff_firm_4_std_up,payoff_firm_1_ne,payoff_firm_1_ne_std_up,payoff_firm_1_ne_std_down,payoff_firm_2_ne,payoff_firm_2_ne_std_up,payoff_firm_2_ne_std_down,payoff_firm_3_ne,payoff_firm_3_ne_std_up,payoff_firm_3_ne_std_down,payoff_firm_4_ne,payoff_firm_4_ne_std_up,payoff_firm_4_ne_std_down
0,893.3506292758602,893.3510780555325,893.3507691841983,893.3502474056831,14.955008388316912,14.955017301506606,14.95501116702884,14.955000804015183,26.606628462169223,26.60664041733256,26.606632189225596,26.60661828942417,19.947488465282888,19.94749889382954,19.947491716411854,19.947479591550348,587.7472027296585,1198.954055822062,587.747549178472,1198.954606932593,587.7473107360514,1198.954227632345,587.7469079336879,1198.9535868776784,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
5,1005.3574588623532,1005.358717421568,1005.3452791611536,1005.3591461794394,14.155824594751495,14.155831732538337,14.155666969075272,14.155861829381177,25.52499858586579,25.525132638791064,25.52472029696781,25.525047226244023,19.008190488071683,19.008109513424014,19.007913493446797,19.008204101121574,726.7949495208196,1283.9199682038866,726.7959641100583,1283.9214707330777,726.785017491182,1283.905540831125,726.7963255953132,1283.9219667635657,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
10,1107.753573344054,1107.739534852768,1107.752061715813,1107.7435216406384,13.325862948752343,13.325722846564236,13.3258444914784,13.325763353892816,24.370477366975955,24.370134866880875,24.37044858196253,24.37022721284167,18.01922740758976,18.019010535479207,18.01919814107716,18.01907690097271,856.3657371898712,1359.141409498237,856.3538319345422,1359.1252377709939,856.3644534551719,1359.1396699764541,856.3572138323362,1359.1298294489404,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
15,1193.882265562148,1193.896646686202,1193.903101021286,1193.8957293974695,12.509797473789318,12.509944000712697,12.509990949396398,12.50991945026044,23.2025370996722,23.20284278521054,23.20297755571981,23.202829232407105,17.033180246268824,17.0333605966679,17.033461021274622,17.033356223745262,968.261858117933,1419.5026730063628,968.2744211611391,1419.518872211265,968.2800571691366,1419.5261448734352,968.2736162283652,1419.5178425665738,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
20,1263.859540089899,1263.8387452343395,1263.8453110616988,1263.849256608508,11.708120948478571,11.70792004002821,11.707972834756562,11.7080085171722,22.022714185101844,22.022345469564087,22.02246918206784,22.022540678365782,16.051130753468907,16.05088099020197,16.050961519364616,16.05100943491457,1062.5937577149996,1465.1253224647983,1062.5751706628594,1465.1023198058197,1062.5810358180988,1465.1095863052988,1062.5845616775002,1465.113951539516,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
25,1317.6485815771211,1317.6642338661172,1317.653732575382,1317.6699421899752,10.919827615231974,10.919949793104418,10.919868765408978,10.919992416184266,20.82944366586294,20.82970207339657,20.82952777744013,20.829797912304944,15.072233518347025,15.072407506975829,15.072290927642385,15.072470977827289,1139.3375517013842,1495.959611452858,1139.3517877343077,1495.9766799979268,1139.3422370279204,1495.9652281228437,1139.3569788076136,1495.982905572337,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
30,1355.3700096201956,1355.3841349510053,1355.3889921847815,1355.3645867329544,10.145460504435125,10.145556122616076,10.145588347077258,10.145416648829242,19.624107161314477,19.62432318191667,19.62439841943233,19.624030515959483,14.097578274274667,14.097721921473845,14.09777087870632,14.097522795627702,1198.6090389356425,1512.1309803047486,1198.6220702622115,1512.146199639799,1198.6265509386951,1512.1514334308679,1198.604033107099,1512.1251403588099,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
35,1377.0519539958918,1377.046095277477,1377.0383963098009,1377.066702020902,9.384644006439077,9.384606027383215,9.38455255992621,9.384739389091797,18.40646105203456,18.40638072155011,18.406271770319112,18.40666308733974,13.12713445679122,13.12707902685318,13.127013046158297,13.127274381555004,1240.4414231162336,1513.66248487555,1240.4359527567347,1513.6562377982193,1240.4287643929406,1513.6480282266612,1240.4551935534982,1513.678210488306,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
40,1382.7484777905916,1382.72075081703,1382.7234169539493,1382.723497096149,8.637254159273777,8.637096816529144,8.63711299075143,8.637106488203035,17.176695435880532,17.176333517644903,17.17636703537729,17.176374845781023,12.161181998109718,12.16094273671102,12.160966187021828,12.160965845197136,1264.891189592962,1500.605765988221,1264.8650454345513,1500.5764561995086,1264.8675598854497,1500.5792740224488,1264.8676324868493,1500.5793617054487,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
45,1372.4682743798146,1372.4400127388226,1372.4655157995485,1372.4633815288837,7.902921868512291,7.902768269440498,7.902909403762937,7.902898011721261,15.93445963595036,15.934119944734135,15.934423668284094,15.934397398295172,11.199606035211932,11.199379712155054,11.19958471096074,11.199568099897348,1271.971768968185,1472.9647797914442,1271.9448913723174,1472.9351341053277,1271.9691466075735,1472.9618849915234,1271.9671170459633,1472.9596460118041,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
50,1346.2767606926843,1346.2963988003771,1346.3090911428324,1346.2707920856478,7.181598235562796,7.181699356230924,7.181765100225546,7.1815646455110445,14.680193093875536,14.680412456835716,14.68055324102512,14.68013059642237,10.24281119369866,10.242958204766078,10.243053947224114,10.242764550072833,1261.749723677376,1430.8037977079925,1261.7685379654788,1430.8242596352754,1261.7806981734939,1430.8374841121708,1261.7440040078122,1430.7975801634834,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
55,1304.2489201537944,1304.2840091196458,1304.2699158371624,1304.245112314899,6.473273888793556,6.473444521654622,6.473375047252002,6.473246461045473,13.4143580193585,13.41472372770523,13.414577854353348,13.414328393609456,9.291220080836984,9.291467960826228,9.29136814227223,9.29119020506494,1234.3014107791141,1374.1964295284747,1234.3352435953786,1374.232774643913,1234.3216544656327,1374.2181772086922,1234.2977356865536,1374.1924889432444,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
60,1246.441303012763,1246.437266003319,1246.4040167330368,1246.4195930474698,5.77780375044199,5.777783378734463,5.777631735866342,5.777697145821844,12.137192892781586,12.137156006082042,12.136828829507277,12.13699028307191,8.345076465012117,8.345048269174203,8.344827174438349,8.344926838536061,1189.685899615721,1303.196706409805,1189.6819844213453,1303.192547585293,1189.6497455241097,1303.1582879419639,1189.6648460322883,1303.1743400626513,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
65,1172.824854222445,1172.8242625169923,1172.8428243915982,1172.8014032522397,5.094681305432029,5.094678152990711,5.094765507797742,5.094586818157391,10.848117929678024,10.84811358922955,10.84827656792554,10.84789156157885,7.404074749931349,7.404070290241496,7.404191049785387,7.40393051404825,1127.8789619162837,1217.7707465286064,1127.878385040348,1217.7701399936368,1127.8964751759627,1217.7891736072338,1127.8561127977882,1217.746693706691,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
70,1083.5123321506228,1083.5200017802608,1083.4911814877732,1083.4709335798711,4.424048016351112,4.42408081825278,4.423963686612948,4.423882614083819,9.547971236606864,9.548035345766124,9.547781266349132,9.547600190353156,6.46885304483413,6.468901345598525,6.468728925532444,6.468609541550174,1048.9937482476635,1118.0309160535821,1049.0012557460968,1118.0387478144248,1048.973047632538,1118.0093153430084,1048.9532304050708,1117.9886367546715,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
75,978.4706177503112,978.4881768664012,978.5184160356622,978.4989286286228,3.76541688604942,3.7654828701990817,3.765598315078367,3.765523741051594,8.236240497313805,8.236390566813284,8.236646301705257,8.236481720161802,5.539133752072478,5.53923204675842,5.539402719727808,5.539292637465304,953.0012136182473,1003.9400218823752,953.01846753239,1003.9578862004124,953.0481817009363,1003.9886503703881,953.0290325732462,1003.9688246839994,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
80,857.8301882733774,857.8746546512253,857.8701470681374,857.8299307268428,3.1189587801015777,3.1191206370335145,3.119099879482512,3.118958259829461,6.913872607166414,6.914230042115428,6.914202319931649,6.913869754686855,4.61559208839931,4.615832238530936,4.615802251364992,4.615591200849176,840.0324763725623,875.6279001741925,840.0763278539539,875.6729814484968,840.0718811641707,875.6684129721041,840.0322225210297,875.6276389326559,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
85,721.6324593852643,721.6239672442567,721.5793543568484,721.6084745988785,2.4844698800948604,2.4844426013268888,2.484289057231483,2.484387818149332,5.580999548869018,5.5809286929705175,5.580584638590241,5.58081326161572,3.69835209229188,3.6983126445909993,3.6980828707626143,3.6982296071098,710.1317260808943,733.1331926896343,710.1233248340826,733.1246096544309,710.0791858620723,733.0795228516245,710.1079962395224,733.1089529582346,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
90,569.8262270464967,569.8120029161726,569.8322808302582,569.782870320205,1.8614537644295728,1.8614071975763575,1.861473273646398,1.8613124759973927,4.237069584299901,4.236963825430532,4.237114876201037,4.236746630141396,2.7870920037101627,2.7870225105299613,2.7871215335460238,2.7868802755746795,563.2511514155482,576.4013026774452,563.2370366977793,576.3869691345658,563.2571585971964,576.4074030633201,563.2081282840044,576.3576123564056,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
95,402.5274038864784,402.4822433992273,402.4741952573687,402.5048143046979,1.249986844264912,1.2498479713685706,1.2498219624884035,1.2499177285219578,2.8828629591935018,2.88253770450477,2.882481426809115,2.8826998183614947,1.8823359416018357,1.8821256304807576,1.8820873364223905,1.8822309440637184,399.508137441774,405.5466703311828,399.4632029245669,405.5012838738877,399.4551949227106,405.49319559202684,399.4856609226906,405.5239676867052,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
100,279.6729772581341,279.675138335372,279.67548425350407,279.664199957354,1.1985962882252883,1.1986055499680035,1.1986070324715703,1.1985586712905274,1.5981283843004208,1.598140733290676,1.5981427099621208,1.5980782283874406,1.3698243294003436,1.369834914249149,1.3698366085389484,1.3697813386177728,278.2890033409216,281.05695117534657,278.2911572887838,281.0591193819603,278.2915020657433,281.0594664412648,278.28025499732735,281.0481449173807,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
105,279.6722464165309,279.66706545818323,279.67162615444704,279.6716994727321,1.1985928208507066,1.1985706167902055,1.1985901625902204,1.1985904768107796,1.5981237611342916,1.5980941557202837,1.5981202167869843,1.598120635747733,1.3698203666865287,1.369794990617382,1.3698173286745474,1.3698176877837596,278.28828419998314,281.0562086330787,278.28312033380223,281.05101058256423,278.28766598413824,281.05558632475584,278.2877390605465,281.05565988491765,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
110,279.6728388257258,279.67174238555486,279.6698342261237,279.6694868541159,1.198595441868194,1.1985907428484608,1.1985825650389472,1.1985810763048086,1.5981272558242925,1.5981209904646274,1.598110086718652,1.598108101739783,1.369823362135094,1.369817991826818,1.3698086457588226,1.3698069443483694,278.2888723789044,281.05680527254725,278.28777955588333,281.0557052152264,278.2858776915158,281.05379076073166,278.2855314655042,281.0534422427276,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
115,279.6704376918201,279.67280703595185,279.6730297780805,279.672380608816,1.1985854599266028,1.1985956142405496,1.1985965688479634,1.1985937866987604,1.5981139465691496,1.5981274856544254,1.5981287584643349,1.5981250489323906,1.3698119542020089,1.3698235591322172,1.3698246501121345,1.3698214705132237,278.28647061387557,281.05440476976463,278.2888321414307,281.056781930473,278.2890541487284,281.0570054074326,278.28840712108973,281.0563540965423,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
120,279.67357468397176,279.6714485724101,279.671703147476,279.6682858783636,1.1985986676128997,1.1985895557247332,1.1985906467576082,1.1985760013481284,1.5981315568216667,1.5981194076362777,1.5981208623488583,1.5981013351348174,1.369827048702555,1.3698166351155383,1.3698178820112692,1.3698011443997395,278.2896038121445,281.05754555579904,278.28748471462296,281.05541243019724,278.28773844984136,281.0556678451107,278.2843324544658,281.05223930226134,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
125,279.6684876517436,279.6716479750988,279.6737995512663,279.66805664563185,1.1985766699673237,1.1985902141813034,1.198599435200548,1.1985748228012572,1.5981022266237812,1.5981202855757788,1.5981325802719215,1.5980997637377852,1.3698019085344078,1.369817387636109,1.369827925945618,1.3697997974884724,278.28453899728737,281.0524363061998,278.28768889466517,281.0556070555324,278.2898333728473,281.05776572968534,278.2841094130897,281.052003878174,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
130,279.67062084087223,279.6706557122518,279.6708299363899,279.6722342796563,1.1985859647071746,1.1985861141577083,1.1985868608310353,1.1985928794329772,1.5981146196145728,1.5981148188775545,1.5981158144420975,1.5981238392445851,1.369812531096421,1.369812701894811,1.3698135552358062,1.3698204336379782,278.28666092219055,281.0545807595539,278.28669567852825,281.05461574597535,278.286869327896,281.0547905448838,278.2882690382159,281.05619952109674,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
135,279.6715224338664,279.6708256572163,279.6695485356355,279.67110121680594,1.1985897414703264,1.1985867552905582,1.198581281924209,1.19858793625986,1.598119655297929,1.5981156737255455,1.5981083759028714,1.5981172483468593,1.369816847396652,1.3698134346202622,1.369807179343857,1.3698147842971744,278.28756195735514,281.0554829103777,278.2868674793774,281.0547838350552,278.2855945710568,281.0535025002142,278.28714212989223,281.05506030371964,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
140,279.66964111199684,279.6684475035807,279.67204404170604,279.6712091639618,1.1985815711515788,1.198576455697747,1.1985918693995168,1.198588291359488,1.598108761536761,1.5981019409323194,1.5981224925337167,1.5981177218143807,1.369807509888168,1.3698016636555388,1.3698192793142348,1.3698151901259852,278.28568982191564,281.05359240207804,278.284500151258,281.0523948559034,278.28808482435545,281.05600325905664,278.28725270086153,281.0551656270621,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
145,279.67213867813257,279.6692409944483,279.67154197103633,279.67252818537594,1.1985925417270156,1.1985801231068394,1.1985899844157577,1.1985942110403358,1.5981233889702215,1.598106830810093,1.5981199792221656,1.5981256147217124,1.3698200476884994,1.3698058549797534,1.3698171250471545,1.3698219554753304,278.28817175634885,281.0561055999163,278.2852836322347,281.0531983566618,278.2875770177988,281.05550692427386,278.28855997860535,281.0564963921465,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879
150,279.67046172200213,279.67069012793604,279.66965896661384,279.67226618502514,1.1985852007133946,1.19858617959391,1.198581760340296,1.1985929341102173,1.59811360095172,1.5981149061257982,1.5981090137876333,1.5981239121475954,1.3698116579584445,1.3698127766790478,1.3698077261034838,1.369820496126296,278.28650460234667,281.0544188416576,278.28673225476456,281.0546480011075,278.28570449527365,281.053613437954,278.28830311243576,281.0562292576145,893.3506292758602,1198.954055822062,587.7472027296585,893.3510780555325,1198.954606932593,587.747549178472,893.3507691841983,1198.954227632345,587.7473107360514,893.3502474056831,1198.9535868776784,587.7469079336879


==> results/free_rider_paper.csv <==
epsilon,utility_p1,utility_p2,utility_p1_ne,utility_p2_ne,utility_p1_up,utility_p1_down,utility_p2_up,utility_p2_down,utility_p1_ne_up,utility_p1_ne_down,utility_p2_ne_up,utility_p2_ne_down
0.0,0.6000000000000022,0.6000000000000041,0.6000000000000022,0.6000000000000041,0.62,0.58,0.6200000000000001,0.58,0.62,0.58,0.6200000000000001,0.58
0.01,0.6039,0.6039,0.6000000000000022,0.6000000000000041,0.6234,0.5844,0.6234,0.5844,0.62,0.58,0.6200000000000001,0.58
0.02,0.607599999999999,0.607599999999999,0.6000000000000022,0.6000000000000041,0.6266,0.5886,0.6266,0.5886,0.62,0.58,0.6200000000000001,0.58
0.03,0.6111,0.6111,0.6000000000000022,0.6000000000000041,0.6295999999999999,0.5926,0.6295999999999999,0.5926,0.62,0.58,0.6200000000000001,0.58
0.04,0.6144000000000001,0.6144000000000001,0.6000000000000022,0.6000000000000041,0.6324000000000001,0.5964,0.6324000000000001,0.5964,0.62,0.58,0.6200000000000001,0.58
0.05,0.6174999999999999,0.6174999999999999,0.6000000000000022,0.6000000000000041,0.635,0.6,0.635,0.6000000000000001,0.62,0.58,0.6200000000000001,0.58
0.06,0.6204,0.6204000000000001,0.6000000000000022,0.6000000000000041,0.6374000000000001,0.6034,0.6374,0.6033999999999999,0.62,0.58,0.6200000000000001,0.58
0.07,0.6230999999999998,0.6230999999999998,0.6000000000000022,0.6000000000000041,0.6396000000000001,0.6066,0.6396000000000001,0.6066,0.62,0.58,0.6200000000000001,0.58
0.08,0.6255999999999999,0.6255999999999998,0.6000000000000022,0.6000000000000041,0.6416000000000001,0.6096,0.6416,0.6096,0.62,0.58,0.6200000000000001,0.58
0.09,0.6279000000001332,0.6279000000001826,0.6000000000000022,0.6000000000000041,0.6434,0.6123999999999999,0.6434,0.6123999999999999,0.62,0.58,0.6200000000000001,0.58
0.1,0.6299999999999963,0.6299999999999981,0.6000000000000022,0.6000000000000041,0.645,0.615,0.645,0.615,0.62,0.58,0.6200000000000001,0.58
0.11,0.6319000000000256,0.6319000000000254,0.6000000000000022,0.6000000000000041,0.6464,0.6174,0.6464,0.6174,0.62,0.58,0.6200000000000001,0.58
0.12,0.6335999999999999,0.6336,0.6000000000000022,0.6000000000000041,0.6476,0.6195999999999999,0.6476,0.6195999999999999,0.62,0.58,0.6200000000000001,0.58
0.13,0.6351,0.6351,0.6000000000000022,0.6000000000000041,0.6486000000000001,0.6215999999999999,0.6486,0.6215999999999999,0.62,0.58,0.6200000000000001,0.58
0.14,0.6364000000000001,0.6364000000000001,0.6000000000000022,0.6000000000000041,0.6494,0.6234,0.6494,0.6234,0.62,0.58,0.6200000000000001,0.58
0.15,0.6375000000000063,0.6375000000000063,0.6000000000000022,0.6000000000000041,0.6499999999999999,0.625,0.6499999999999999,0.625,0.62,0.58,0.6200000000000001,0.58
0.16,0.6384,0.6384,0.6000000000000022,0.6000000000000041,0.6504,0.6264,0.6504,0.6264,0.62,0.58,0.6200000000000001,0.58
0.17,0.6390999999999007,0.6391000000000506,0.6000000000000022,0.6000000000000041,0.6506,0.6275999999999999,0.6506000000000001,0.6275999999999999,0.62,0.58,0.6200000000000001,0.58
0.18,0.6396,0.6396,0.6000000000000022,0.6000000000000041,0.6506,0.6285999999999999,0.6506,0.6285999999999999,0.62,0.58,0.6200000000000001,0.58
0.19,0.6398999999999999,0.6399,0.6000000000000022,0.6000000000000041,0.6504,0.6294,0.6503999999999999,0.6294,0.62,0.58,0.6200000000000001,0.58
0.2,0.64,0.6399999999999999,0.6000000000000022,0.6000000000000041,0.65,0.63,0.6499999999999999,0.63,0.62,0.58,0.6200000000000001,0.58
0.21,0.6399000000001984,0.6399000000001982,0.6000000000000022,0.6000000000000041,0.6494,0.6304,0.6494,0.6304,0.62,0.58,0.6200000000000001,0.58
0.22,0.6396000000000004,0.6395999999999995,0.6000000000000022,0.6000000000000041,0.6486,0.6305999999999999,0.6486,0.6305999999999999,0.62,0.58,0.6200000000000001,0.58
0.23,0.6391,0.6391,0.6000000000000022,0.6000000000000041,0.6476,0.6305999999999999,0.6476,0.6305999999999998,0.62,0.58,0.6200000000000001,0.58
0.24,0.6383999999999996,0.6384000000000003,0.6000000000000022,0.6000000000000041,0.6464,0.6304,0.6464000000000001,0.6304000000000001,0.62,0.58,0.6200000000000001,0.58
0.25,0.6375,0.6375,0.6000000000000022,0.6000000000000041,0.645,0.63,0.645,0.6300000000000001,0.62,0.58,0.6200000000000001,0.58
0.26,0.6364,0.6364,0.6000000000000022,0.6000000000000041,0.6434,0.6294,0.6434000000000001,0.6294,0.62,0.58,0.6200000000000001,0.58
0.27,0.6351,0.6351,0.6000000000000022,0.6000000000000041,0.6416000000000001,0.6286,0.6416000000000001,0.6286,0.62,0.58,0.6200000000000001,0.58
0.28,0.6335999999999998,0.6336000000000004,0.6000000000000022,0.6000000000000041,0.6396000000000001,0.6276,0.6396000000000001,0.6276,0.62,0.58,0.6200000000000001,0.58
0.29,0.6318999999999985,0.6319000000000023,0.6000000000000022,0.6000000000000041,0.6374000000000001,0.6264000000000001,0.6374,0.6264000000000001,0.62,0.58,0.6200000000000001,0.58
0.3,0.6299999999999999,0.6300000000000001,0.6000000000000022,0.6000000000000041,0.635,0.625,0.635,0.625,0.62,0.58,0.6200000000000001,0.58
0.31,0.6278999999999999,0.6278999999999999,0.6000000000000022,0.6000000000000041,0.6324000000000001,0.6234000000000001,0.6324000000000001,0.6234,0.62,0.58,0.6200000000000001,0.58
0.32,0.6255999999999997,0.6255999999999996,0.6000000000000022,0.6000000000000041,0.6296,0.6216,0.6295999999999999,0.6216,0.62,0.58,0.6200000000000001,0.58
0.33,0.6230999999999971,0.6230999999999979,0.6000000000000022,0.6000000000000041,0.6266,0.6196,0.6266000000000002,0.6196000000000002,0.62,0.58,0.6200000000000001,0.58
0.34,0.6203999999999981,0.6203999999999978,0.6000000000000022,0.6000000000000041,0.6234,0.6174,0.6233999999999998,0.6174,0.62,0.58,0.6200000000000001,0.58
0.35,0.6174999999999999,0.6174999999999999,0.6000000000000022,0.6000000000000041,0.62,0.615,0.62,0.615,0.62,0.58,0.6200000000000001,0.58
0.36,0.6144,0.6144,0.6000000000000022,0.6000000000000041,0.616,0.6123999999999999,0.616,0.6123999999999999,0.62,0.58,0.6200000000000001,0.58
0.37,0.6111,0.6111,0.6000000000000022,0.6000000000000041,0.612,0.6095999999999999,0.612,0.6096,0.62,0.58,0.6200000000000001,0.58
0.38,0.6076,0.6076,0.6000000000000022,0.6000000000000041,0.608,0.6065999999999999,0.608,0.6066,0.62,0.58,0.6200000000000001,0.58
0.39,0.6039,0.6039,0.6000000000000022,0.6000000000000041,0.604,0.6033999999999999,0.604,0.6033999999999999,0.62,0.58,0.6200000000000001,0.58
0.4,0.6,0.6,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.41,0.6,0.6,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.42,0.6000000000000002,0.6000000000000002,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.43,0.5999999999999998,0.5999999999999998,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.44,0.6,0.6,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.45,0.6,0.6,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.46,0.6000000000387932,0.6000000000387932,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.47,0.599999999983918,0.599999999983918,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.48,0.6,0.6,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.49,0.5999999999999999,0.5999999999999999,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.5,0.6,0.6,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.51,0.5999999999999998,0.5999999999999998,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.52,0.6,0.6,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.53,0.6,0.6,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.54,0.6,0.6,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.55,0.5999999999994695,0.5999999999994695,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.56,0.6,0.6,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.57,0.6,0.6,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.58,0.5999999999999999,0.5999999999999999,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.59,0.6000000000039798,0.6000000000039798,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.6,0.5999999999999998,0.5999999999999998,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.61,0.6000000000000001,0.6000000000000001,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.62,0.5999999999999999,0.5999999999999999,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.63,0.6,0.6,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.64,0.5999999999999992,0.5999999999999992,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.65,0.5999999999999995,0.5999999999999995,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.66,0.6000000000149603,0.6000000000149603,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.67,0.6000000000000001,0.6000000000000001,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.68,0.6000000000000004,0.6000000000000004,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.69,0.6000000000042576,0.6000000000042576,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.7,0.6,0.6,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.71,0.6000000000000001,0.6000000000000001,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.72,0.6000000000000251,0.6000000000000512,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.73,0.6,0.6,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.74,0.6,0.6,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.75,0.6000000000004678,0.6000000000004678,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.76,0.6,0.6,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.77,0.6,0.6,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.78,0.5999999999999998,0.5999999999999998,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.79,0.6,0.6,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.8,0.6000000000001946,0.6000000000001946,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.81,0.6,0.6,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.82,0.6,0.6,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.83,0.6,0.6,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.84,0.5999999999926527,0.5999999999926527,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.85,0.6,0.6,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.86,0.6000000000000854,0.6000000000001594,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.87,0.6000000000033762,0.6000000000023792,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.88,0.6,0.6,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.89,0.6000000000000006,0.6000000000000006,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.9,0.5999999999999998,0.5999999999999998,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.91,0.6000000000000075,0.6000000000000075,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.92,0.6,0.6,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.93,0.6000000000000408,0.6000000000000408,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.94,0.6,0.6,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.95,0.5999999999999998,0.5999999999999998,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.96,0.5999999999999998,0.5999999999999998,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.97,0.6,0.6,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.98,0.5999999999999998,0.5999999999999998,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
0.99,0.6000000000050021,0.6000000000050021,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58
1.0,0.6,0.6,0.6000000000000022,0.6000000000000041,0.6,0.6,0.6,0.6,0.62,0.58,0.6200000000000001,0.58


==> results/inspection_game_paper.csv <==
epsilon,utility_p1,utility_p2,utility_p1_ne,utility_p2_ne,utility_p1_up,utility_p1_down,utility_p2_up,utility_p2_down,utility_p1_ne_up,utility_p1_ne_down,utility_p2_ne_up,utility_p2_ne_down
0.0,5.000000000000405,-2.4999999999995506,5.000000000000405,-2.4999999999995506,4.75,5.25,-3.0,-2.0,4.75,5.25,-3.0,-2.0
0.01,5.049000000000001,-2.398999999999999,5.000000000000405,-2.4999999999995506,4.804,5.2940000000000005,-2.904000000000001,-1.8940000000000006,4.75,5.25,-3.0,-2.0
0.02,5.096000000010204,-2.2959999999532914,5.000000000000405,-2.4999999999995506,4.856,5.336,-2.8059999999999996,-1.7859999999999996,4.75,5.25,-3.0,-2.0
0.03,5.141000000011234,-2.1909999999453604,5.000000000000405,-2.4999999999995506,4.906000000000001,5.376,-2.7060000000000004,-1.6759999999999997,4.75,5.25,-3.0,-2.0
0.04,5.184000000000001,-2.08400000000001,5.000000000000405,-2.4999999999995506,4.954000000000001,5.414,-2.6040000000000005,-1.5640000000000005,4.75,5.25,-3.0,-2.0
0.05,5.225000000000018,-1.9749999999997487,5.000000000000405,-2.4999999999995506,5.0,5.45,-2.5,-1.4500000000000002,4.75,5.25,-3.0,-2.0
0.06,5.26399999999987,-1.8639999999967305,5.000000000000405,-2.4999999999995506,5.0440000000000005,5.484,-2.394,-1.334,4.75,5.25,-3.0,-2.0
0.07,5.301000000001514,-1.750999999712212,5.000000000000405,-2.4999999999995506,5.086,5.516,-2.286,-1.2160000000000004,4.75,5.25,-3.0,-2.0
0.08,5.336,-1.636000000000001,5.000000000000405,-2.4999999999995506,5.126,5.545999999999999,-2.1759999999999997,-1.0959999999999996,4.75,5.25,-3.0,-2.0
0.09,5.369000000000048,-1.5189999999957504,5.000000000000405,-2.4999999999995506,5.164,5.574,-2.0639999999999996,-0.9739999999999998,4.75,5.25,-3.0,-2.0
0.1,5.399999999999944,-1.3999999999990662,5.000000000000405,-2.4999999999995506,5.2,5.6,-1.95,-0.8500000000000005,4.75,5.25,-3.0,-2.0
0.11,5.4289999999929215,-1.279000000002283,5.000000000000405,-2.4999999999995506,5.234,5.624,-1.8340000000000003,-0.7240000000000011,4.75,5.25,-3.0,-2.0
0.12,5.455999999996,-1.1559999999533035,5.000000000000405,-2.4999999999995506,5.266,5.646,-1.7159999999999993,-0.5960000000000001,4.75,5.25,-3.0,-2.0
0.13,5.481000000000037,-1.0309999999998865,5.000000000000405,-2.4999999999995506,5.296,5.6659999999999995,-1.5959999999999999,-0.4660000000000002,4.75,5.25,-3.0,-2.0
0.14,5.504,-0.9040000000000004,5.000000000000405,-2.4999999999995506,5.324,5.683999999999999,-1.4739999999999993,-0.3340000000000001,4.75,5.25,-3.0,-2.0
0.15,5.524999999710456,-0.7750000001265896,5.000000000000405,-2.4999999999995506,5.35,5.699999999999999,-1.3499999999999996,-0.20000000000000018,4.75,5.25,-3.0,-2.0
0.16,5.543999999888071,-0.6439999991038317,5.000000000000405,-2.4999999999995506,5.3740000000000006,5.714,-1.2240000000000006,-0.0640000000000005,4.75,5.25,-3.0,-2.0
0.17,5.560999999999902,-0.5109999999991036,5.000000000000405,-2.4999999999995506,5.396000000000001,5.726,-1.0960000000000005,0.0739999999999994,4.75,5.25,-3.0,-2.0
0.18,5.576000000000258,-0.3760000000000665,5.000000000000405,-2.4999999999995506,5.416,5.736000000000001,-0.9659999999999997,0.21399999999999997,4.75,5.25,-3.0,-2.0
0.19,5.589,-0.2390000000000002,5.000000000000405,-2.4999999999995506,5.433999999999999,5.744,-0.8340000000000001,0.35599999999999987,4.75,5.25,-3.0,-2.0
0.2,5.6,-0.0999999999999989,5.000000000000405,-2.4999999999995506,5.45,5.75,-0.6999999999999997,0.5,4.75,5.25,-3.0,-2.0
0.21,5.609000000000003,0.0409999999999983,5.000000000000405,-2.4999999999995506,5.4639999999999995,5.754,-0.5639999999999996,0.6460000000000004,4.75,5.25,-3.0,-2.0
0.22,5.615999999999919,0.1840000000005729,5.000000000000405,-2.4999999999995506,5.475999999999999,5.756,-0.4260000000000006,0.7939999999999996,4.75,5.25,-3.0,-2.0
0.23,5.621,0.3289999999999984,5.000000000000405,-2.4999999999995506,5.486,5.756,-0.2860000000000005,0.9439999999999997,4.75,5.25,-3.0,-2.0
0.24,5.624000000000032,0.4760000000004289,5.000000000000405,-2.4999999999995506,5.494,5.7540000000000004,-0.14399999999999968,1.0960000000000005,4.75,5.25,-3.0,-2.0
0.25,5.625000000000014,0.6249999999999967,5.000000000000405,-2.4999999999995506,5.5,5.75,0.0,1.25,4.75,5.25,-3.0,-2.0
0.26,5.624000000000525,0.7760000000002074,5.000000000000405,-2.4999999999995506,5.504,5.744,0.1459999999999999,1.4059999999999997,4.75,5.25,-3.0,-2.0
0.27,5.621,0.9290000000000004,5.000000000000405,-2.4999999999995506,5.506,5.736000000000001,0.2939999999999996,1.5640000000000005,4.75,5.25,-3.0,-2.0
0.28,5.6160000000000005,1.0840000000000003,5.000000000000405,-2.4999999999995506,5.506,5.726000000000001,0.4439999999999995,1.7240000000000006,4.75,5.25,-3.0,-2.0
0.29,5.608999999988757,1.2410000000940449,5.000000000000405,-2.4999999999995506,5.5040000000000004,5.714,0.5959999999999996,1.8860000000000006,4.75,5.25,-3.0,-2.0
0.3,5.600000000000009,1.4000000000000006,5.000000000000405,-2.4999999999995506,5.5,5.7,0.75,2.05,4.75,5.25,-3.0,-2.0
0.31,5.588999999999532,1.5610000000023907,5.000000000000405,-2.4999999999995506,5.494000000000001,5.684000000000001,0.9060000000000006,2.216,4.75,5.25,-3.0,-2.0
0.32,5.576,1.7240000000000004,5.000000000000405,-2.4999999999995506,5.486,5.6659999999999995,1.0639999999999996,2.3839999999999995,4.75,5.25,-3.0,-2.0
0.33,5.5609999999999085,1.8890000000004463,5.000000000000405,-2.4999999999995506,5.476,5.646,1.2239999999999993,2.5539999999999994,4.75,5.25,-3.0,-2.0
0.34,5.54399999999996,2.0560000000001586,5.000000000000405,-2.4999999999995506,5.464,5.6240000000000006,1.3860000000000006,2.7260000000000004,4.75,5.25,-3.0,-2.0
0.35,5.525000000000158,2.225000000000473,5.000000000000405,-2.4999999999995506,5.45,5.6,1.5500000000000003,2.9000000000000004,4.75,5.25,-3.0,-2.0
0.36,5.503999999999998,2.396000000000002,5.000000000000405,-2.4999999999995506,5.434,5.574,1.716,3.0759999999999996,4.75,5.25,-3.0,-2.0
0.37,5.480999999999906,2.568999999992962,5.000000000000405,-2.4999999999995506,5.416,5.545999999999999,1.8840000000000003,3.2539999999999996,4.75,5.25,-3.0,-2.0
0.38,5.456,2.744000000000001,5.000000000000405,-2.4999999999995506,5.396000000000001,5.516,2.0540000000000007,3.4340000000000006,4.75,5.25,-3.0,-2.0
0.39,5.428999999999999,2.9210000000000003,5.000000000000405,-2.4999999999995506,5.3740000000000006,5.484,2.226,3.6159999999999997,4.75,5.25,-3.0,-2.0
0.4,5.399999999999994,3.10000000000002,5.000000000000405,-2.4999999999995506,5.35,5.45,2.3999999999999995,3.7999999999999994,4.75,5.25,-3.0,-2.0
0.41,5.369,3.2810000000000006,5.000000000000405,-2.4999999999995506,5.324,5.414,2.5759999999999996,3.9859999999999993,4.75,5.25,-3.0,-2.0
0.42,5.336,3.464000000000002,5.000000000000405,-2.4999999999995506,5.296,5.376,2.7540000000000004,4.174,4.75,5.25,-3.0,-2.0
0.43,5.300999999996079,3.6490000000141887,5.000000000000405,-2.4999999999995506,5.266,5.336,2.934,4.364000000000001,4.75,5.25,-3.0,-2.0
0.44,5.263999999970334,3.836000000124639,5.000000000000405,-2.4999999999995506,5.233999999999999,5.294,3.1159999999999997,4.556,4.75,5.25,-3.0,-2.0
0.45,5.224999999996525,4.024999999995879,5.000000000000405,-2.4999999999995506,5.2,5.25,3.3000000000000003,4.75,4.75,5.25,-3.0,-2.0
0.46,5.184,4.216000000000004,5.000000000000405,-2.4999999999995506,5.164,5.204,3.4860000000000007,4.946,4.75,5.25,-3.0,-2.0
0.47,5.140999999999228,4.4090000000028615,5.000000000000405,-2.4999999999995506,5.1259999999999994,5.156,3.6739999999999995,5.144,4.75,5.25,-3.0,-2.0
0.48,5.096000000000047,4.604000000000015,5.000000000000405,-2.4999999999995506,5.086,5.106000000000001,3.8640000000000003,5.344,4.75,5.25,-3.0,-2.0
0.49,5.04899999999902,4.801000000003993,5.000000000000405,-2.4999999999995506,5.0440000000000005,5.054,4.055999999999999,5.546,4.75,5.25,-3.0,-2.0
0.5,4.999999999999998,4.96551325125955,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2189499999999995,5.71205,4.75,5.25,-3.0,-2.0
0.5,5.000000000000116,1.9225913483634127,5.000000000000405,-2.4999999999995506,5.0,5.0,1.48025,2.36475,4.75,5.25,-3.0,-2.0
0.5,5.000000000000007,4.993680058132108,5.000000000000405,-2.4999999999995506,5.0,5.0,4.24415,5.74285,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,4.999999999999968,5.000000000000405,-2.4999999999995506,5.0,5.0,4.25,5.75,4.75,5.25,-3.0,-2.0
0.5,5.000000000001458,4.993947987877212,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2446,5.743399999999999,4.75,5.25,-3.0,-2.0
0.5,5.00000000000005,1.912513394402916,5.000000000000405,-2.4999999999995506,5.0,5.0,1.47125,2.3537500000000002,4.75,5.25,-3.0,-2.0
0.5,5.00000000000083,1.9278730042345409,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4851999999999999,2.3708,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,4.985666120842404,5.000000000000405,-2.4999999999995506,5.0,5.0,4.23695,5.73405,4.75,5.25,-3.0,-2.0
0.5,5.000000000017146,4.973893762475653,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2265999999999995,5.721400000000001,4.75,5.25,-3.0,-2.0
0.5,5.000000000059948,1.940686118615019,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4964499999999998,2.38455,4.75,5.25,-3.0,-2.0
0.5,5.000000000000119,1.954676602592548,5.000000000000405,-2.4999999999995506,5.0,5.0,1.50905,2.3999500000000005,4.75,5.25,-3.0,-2.0
0.5,5.000000000001478,2.006293488068751,5.000000000000405,-2.4999999999995506,5.0,5.0,1.55585,2.4571500000000004,4.75,5.25,-3.0,-2.0
0.5,5.000000000000118,1.9510274516198105,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5059,2.3961,4.75,5.25,-3.0,-2.0
0.5,5.000000000031169,1.8639611831396572,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4276,2.3004000000000002,4.75,5.25,-3.0,-2.0
0.5,5.000000000000551,0.0755351596942051,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.18205000000000005,0.33305,4.75,5.25,-3.0,-2.0
0.5,5.0,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,4.997408166859668,5.000000000000405,-2.4999999999995506,5.0,5.000000000000001,4.24775,5.747250000000001,4.75,5.25,-3.0,-2.0
0.5,5.000000000001528,4.992823961934707,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2437000000000005,5.7423,4.75,5.25,-3.0,-2.0
0.5,5.000000000009665,4.90717004915694,5.000000000000405,-2.4999999999995506,5.0,5.0,4.1663,5.6477,4.75,5.25,-3.0,-2.0
0.5,5.000000000000022,1.923881187337394,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4815999999999998,2.3664,4.75,5.25,-3.0,-2.0
0.5,5.000000000001274,1.8761102988444935,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4383999999999997,2.3136,4.75,5.25,-3.0,-2.0
0.5,5.000000000000265,1.9055368670328443,5.000000000000405,-2.4999999999995506,5.0,5.0,1.46495,2.34605,4.75,5.25,-3.0,-2.0
0.5,4.999999999874447,3.598703793588518,5.000000000000405,-2.4999999999995506,5.0,5.0,2.98865,4.20835,4.75,5.25,-3.0,-2.0
0.5,5.000000000000002,1.9398645901049112,5.000000000000405,-2.4999999999995506,5.0,5.0,1.496,2.384,4.75,5.25,-3.0,-2.0
0.5,5.0,4.99818545868575,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2482,5.747800000000001,4.75,5.25,-3.0,-2.0
0.5,5.000000000000001,4.959887376361817,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2139999999999995,5.706,4.75,5.25,-3.0,-2.0
0.5,5.000000000000005,1.9350548989432943,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4914999999999998,2.3785000000000003,4.75,5.25,-3.0,-2.0
0.5,5.000000000014646,1.8395186041320708,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4055499999999999,2.2734500000000004,4.75,5.25,-3.0,-2.0
0.5,5.000000000000009,1.928981603649282,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4860999999999998,2.3718999999999997,4.75,5.25,-3.0,-2.0
0.5,5.0,0.3158990968801661,5.000000000000405,-2.4999999999995506,5.0,5.0,0.03440000000000004,0.5976000000000001,4.75,5.25,-3.0,-2.0
0.5,5.000000000000309,1.9422335455251791,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4978,2.3862000000000005,4.75,5.25,-3.0,-2.0
0.5,5.000000000000002,4.962356428562686,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2162500000000005,5.70875,4.75,5.25,-3.0,-2.0
0.5,4.999999999793001,4.699869357195711,5.000000000000405,-2.4999999999995506,5.0,5.0,3.979999999999999,5.42,4.75,5.25,-3.0,-2.0
0.5,5.000000000000177,2.5004789521971595,5.000000000000405,-2.4999999999995506,5.0,5.0,2.00045,3.0005499999999996,4.75,5.25,-3.0,-2.0
0.5,5.0,3.5660738417805518,5.000000000000405,-2.4999999999995506,5.0,5.0,2.9593999999999996,4.1726,4.75,5.25,-3.0,-2.0
0.5,5.000000000000003,4.984993450254494,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2365,5.7335,4.75,5.25,-3.0,-2.0
0.5,5.0000000000024345,1.9088059853039971,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4680999999999997,2.3499,4.75,5.25,-3.0,-2.0
0.5,5.000000000000002,4.996106415879635,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2463999999999995,5.7456,4.75,5.25,-3.0,-2.0
0.5,5.000000000000052,1.9431340351452413,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4987,2.3873,4.75,5.25,-3.0,-2.0
0.5,5.000000000000015,4.996885853017041,5.000000000000405,-2.4999999999995506,5.0,4.999999999999999,4.247299999999999,5.746700000000001,4.75,5.25,-3.0,-2.0
0.5,5.0,4.980190781912145,5.000000000000405,-2.4999999999995506,5.0,5.0,4.232,5.728000000000001,4.75,5.25,-3.0,-2.0
0.5,5.0,2.5,5.000000000000405,-2.4999999999995506,5.0,5.0,2.0,3.0,4.75,5.25,-3.0,-2.0
0.5,5.000000000000004,0.0188428744368062,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.2329,0.27090000000000003,4.75,5.25,-3.0,-2.0
0.5,5.0,4.972095553709327,5.000000000000405,-2.4999999999995506,5.0,5.0,4.224799999999999,5.7192,4.75,5.25,-3.0,-2.0
0.5,5.000000000000009,1.9393123344341805,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4955500000000002,2.3834500000000003,4.75,5.25,-3.0,-2.0
0.5,5.0,4.994510447945819,5.000000000000405,-2.4999999999995506,5.0,5.0,4.24505,5.743950000000001,4.75,5.25,-3.0,-2.0
0.5,5.000000000003678,1.9638789707376372,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5175999999999998,2.4104,4.75,5.25,-3.0,-2.0
0.5,4.999999999999988,3.2895032565161992,5.000000000000405,-2.4999999999995506,5.0,5.0,2.71055,3.8684500000000006,4.75,5.25,-3.0,-2.0
0.5,5.000000000000006,1.928476401130781,5.000000000000405,-2.4999999999995506,5.0,5.0,1.48565,2.37135,4.75,5.25,-3.0,-2.0
0.5,5.000000000052021,4.989172003484772,5.000000000000405,-2.4999999999995506,5.0,5.0,4.240099999999999,5.737900000000001,4.75,5.25,-3.0,-2.0
0.5,5.000000000007381,1.9487094209377032,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5036499999999997,2.39335,4.75,5.25,-3.0,-2.0
0.5,5.000000000000002,4.929972046780259,5.000000000000405,-2.4999999999995506,5.0,5.0,4.186999999999999,5.673,4.75,5.25,-3.0,-2.0
0.5,5.000000000016624,1.9067362370471836,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4658499999999997,2.3471499999999996,4.75,5.25,-3.0,-2.0
0.5,5.000000000000035,1.9889043071100587,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5400999999999998,2.4379,4.75,5.25,-3.0,-2.0
0.5,5.0000000000002425,1.944005582893383,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4995999999999998,2.3884,4.75,5.25,-3.0,-2.0
0.5,5.000000000010124,1.881148010058365,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4428999999999998,2.3190999999999997,4.75,5.25,-3.0,-2.0
0.5,5.000000000000009,4.976028570769118,5.000000000000405,-2.4999999999995506,5.0,4.999999999999999,4.2284,5.7236,4.75,5.25,-3.0,-2.0
0.5,5.000000000027689,4.987870240677372,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2392,5.736800000000001,4.75,5.25,-3.0,-2.0
0.5,5.000000000000001,4.992538830176785,5.000000000000405,-2.4999999999995506,5.0,5.0,4.243250000000001,5.741750000000001,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,1.5266309096857225,5.000000000000405,-2.4999999999995506,5.0,5.0,1.12385,1.92915,4.75,5.25,-3.0,-2.0
0.5,5.000000000000218,0.0216429276404022,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.23065000000000005,0.27365000000000006,4.75,5.25,-3.0,-2.0
0.5,5.0,3.734961461584159,5.000000000000405,-2.4999999999995506,5.0,5.0,3.1115,4.358499999999999,4.75,5.25,-3.0,-2.0
0.5,5.00000000000134,1.9339618176053268,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4906,2.3773999999999997,4.75,5.25,-3.0,-2.0
0.5,5.000000000002085,1.9845245099552808,5.000000000000405,-2.4999999999995506,5.0,5.0,1.53605,2.43295,4.75,5.25,-3.0,-2.0
0.5,5.000000000000213,4.945745075277741,5.000000000000405,-2.4999999999995506,5.0,5.0,4.20095,5.69005,4.75,5.25,-3.0,-2.0
0.5,5.0,2.5045037197137483,5.000000000000405,-2.4999999999995506,5.0,5.0,2.0040500000000003,3.00495,4.75,5.25,-3.0,-2.0
0.5,5.000000000000054,1.9328284542527745,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4897,2.3763,4.75,5.25,-3.0,-2.0
0.5,4.999999999959484,1.8461591681334548,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4113999999999998,2.2805999999999997,4.75,5.25,-3.0,-2.0
0.5,5.0,4.99936356591119,5.000000000000405,-2.4999999999995506,5.0,5.0,4.24955,5.74945,4.75,5.25,-3.0,-2.0
0.5,5.0,0.0525867795953007,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.20275000000000004,0.3077500000000001,4.75,5.25,-3.0,-2.0
0.5,5.0000000000001,1.9557248826460143,5.000000000000405,-2.4999999999995506,5.0,5.0,1.50995,2.40105,4.75,5.25,-3.0,-2.0
0.5,5.000000000173683,1.921010695237925,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4788999999999999,2.3630999999999998,4.75,5.25,-3.0,-2.0
0.5,5.0,0.4995619690491265,5.000000000000405,-2.4999999999995506,5.0,5.0,0.19955,0.79945,4.75,5.25,-3.0,-2.0
0.5,4.9999999999782325,0.056900973558516,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.19870000000000002,0.31270000000000003,4.75,5.25,-3.0,-2.0
0.5,5.000000000006562,1.9323793066345107,5.000000000000405,-2.4999999999995506,5.0,5.0,1.48925,2.37575,4.75,5.25,-3.0,-2.0
0.5,5.000000000000129,4.948867604036151,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2040999999999995,5.6939,4.75,5.25,-3.0,-2.0
0.5,5.000000000000889,4.9948757138377164,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2455,5.7445,4.75,5.25,-3.0,-2.0
0.5,5.000000000009217,4.990631560617997,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2414499999999995,5.73955,4.75,5.25,-3.0,-2.0
0.5,5.0000000000001386,1.941391523786829,5.000000000000405,-2.4999999999995506,5.0,5.0,1.49735,2.38565,4.75,5.25,-3.0,-2.0
0.5,5.000000000000001,1.9356628094712724,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4919499999999999,2.3790500000000003,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,1.7677784319802334,5.000000000000405,-2.4999999999995506,5.0,5.0,1.3412000000000002,2.1948000000000003,4.75,5.25,-3.0,-2.0
0.5,5.0000000000021485,2.024094248306314,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5715999999999999,2.4764,4.75,5.25,-3.0,-2.0
0.5,5.000000000000037,0.0063686014352827,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.24415000000000003,0.25715000000000005,4.75,5.25,-3.0,-2.0
0.5,5.000000000000611,4.995341140671693,5.000000000000405,-2.4999999999995506,5.0,5.0,4.24595,5.74505,4.75,5.25,-3.0,-2.0
0.5,5.000000000006396,1.9312153530567044,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4878999999999998,2.3741000000000003,4.75,5.25,-3.0,-2.0
0.5,5.0,4.976970479159598,5.000000000000405,-2.4999999999995506,5.0,5.000000000000001,4.229299999999999,5.7246999999999995,4.75,5.25,-3.0,-2.0
0.5,5.000000000000005,1.9552045974822156,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5095,2.4005,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,4.9920194451480455,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2428,5.7412,4.75,5.25,-3.0,-2.0
0.5,5.000000000000009,0.0247082832129427,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.22795000000000004,0.27695000000000003,4.75,5.25,-3.0,-2.0
0.5,5.000000000005167,1.873303477439664,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4361499999999998,2.3108500000000003,4.75,5.25,-3.0,-2.0
0.5,5.0,4.998759938105351,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2491,5.748900000000001,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,4.969990896448927,5.000000000000405,-2.4999999999995506,5.0,5.0,4.223,5.717,4.75,5.25,-3.0,-2.0
0.5,5.000000000000076,1.8945267337792089,5.000000000000405,-2.4999999999995506,5.0,5.0,1.45505,2.33395,4.75,5.25,-3.0,-2.0
0.5,5.000000000000031,4.89896666474846,5.000000000000405,-2.4999999999995506,5.0,5.0,4.1591,5.6389000000000005,4.75,5.25,-3.0,-2.0
0.5,5.000000000000004,1.9336377146261112,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4901499999999999,2.37685,4.75,5.25,-3.0,-2.0
0.5,4.999999999999998,4.970947027912336,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2239,5.7181,4.75,5.25,-3.0,-2.0
0.5,5.000000000000092,1.9410373257575084,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4968999999999997,2.3850999999999996,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,4.96362012442287,5.000000000000405,-2.4999999999995506,5.0,5.0,4.21715,5.709849999999999,4.75,5.25,-3.0,-2.0
0.5,5.000000000130802,4.986148748096915,5.000000000000405,-2.4999999999995506,5.0,4.999999999999999,4.2374,5.7345999999999995,4.75,5.25,-3.0,-2.0
0.5,5.000000000000012,4.976700303676651,5.000000000000405,-2.4999999999995506,5.0,4.999999999999999,4.2288499999999996,5.72415,4.75,5.25,-3.0,-2.0
0.5,5.000000000002706,1.8533968405454195,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4181499999999998,2.28885,4.75,5.25,-3.0,-2.0
0.5,5.000000000000002,4.98026454038124,5.000000000000405,-2.4999999999995506,5.0,5.0,4.23245,5.72855,4.75,5.25,-3.0,-2.0
0.5,5.000000000000001,4.974904308867657,5.000000000000405,-2.4999999999995506,5.0,5.0,4.227499999999999,5.7225,4.75,5.25,-3.0,-2.0
0.5,5.000000000001741,4.197613770334701,5.000000000000405,-2.4999999999995506,5.0,5.0,3.5277499999999993,4.86725,4.75,5.25,-3.0,-2.0
0.5,5.000000000012976,4.989768998838169,5.000000000000405,-2.4999999999995506,5.0,5.0,4.241,5.739000000000001,4.75,5.25,-3.0,-2.0
0.5,5.000000000071804,0.5949311076521513,5.000000000000405,-2.4999999999995506,5.0,5.0,0.28549999999999986,0.9045000000000001,4.75,5.25,-3.0,-2.0
0.5,5.00000000000661,1.914463985880416,5.000000000000405,-2.4999999999995506,5.0,5.0,1.47305,2.35595,4.75,5.25,-3.0,-2.0
0.5,4.999999999999377,2.46811944139992,5.000000000000405,-2.4999999999995506,5.0,5.0,1.9711999999999998,2.9648000000000003,4.75,5.25,-3.0,-2.0
0.5,5.000000000000002,1.9384465477545811,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4946499999999998,2.38235,4.75,5.25,-3.0,-2.0
0.5,5.000000000005729,2.9363794396499454,5.000000000000405,-2.4999999999995506,5.0,5.0,2.3928499999999997,3.4801500000000005,4.75,5.25,-3.0,-2.0
0.5,4.999999999999958,4.071717447527162,5.000000000000405,-2.4999999999995506,5.0,5.0,3.4143499999999998,4.72865,4.75,5.25,-3.0,-2.0
0.5,5.000000000009004,4.9915131964989286,5.000000000000405,-2.4999999999995506,5.0,5.0,4.24235,5.7406500000000005,4.75,5.25,-3.0,-2.0
0.5,5.000000000000005,1.960772519910899,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5149,2.4071000000000002,4.75,5.25,-3.0,-2.0
0.5,5.000000000000168,1.966570831602897,5.000000000000405,-2.4999999999995506,5.0,5.0,1.51985,2.41315,4.75,5.25,-3.0,-2.0
0.5,5.000000000000001,0.0005435951955097,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.24955000000000005,0.25055000000000005,4.75,5.25,-3.0,-2.0
0.5,5.000000000000003,4.960490205087029,5.000000000000405,-2.4999999999995506,5.0,5.0,4.214449999999999,5.70655,4.75,5.25,-3.0,-2.0
0.5,4.999999999990395,4.846317733825213,5.000000000000405,-2.4999999999995506,5.0,5.000000000000001,4.1118500000000004,5.581150000000001,4.75,5.25,-3.0,-2.0
0.5,5.000000000000004,1.907508462646571,5.000000000000405,-2.4999999999995506,5.0,5.0,1.46675,2.34825,4.75,5.25,-3.0,-2.0
0.5,5.000000000005929,1.972747157282876,5.000000000000405,-2.4999999999995506,5.0,5.0,1.52525,2.4197500000000005,4.75,5.25,-3.0,-2.0
0.5,5.0,0.3958527225992568,5.000000000000405,-2.4999999999995506,5.0,5.0,0.1064,0.6856,4.75,5.25,-3.0,-2.0
0.5,5.000000000005684,0.032768980114554,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.2203,0.2863,4.75,5.25,-3.0,-2.0
0.5,5.000000000000001,4.979447343062599,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2315499999999995,5.72745,4.75,5.25,-3.0,-2.0
0.5,5.000000000000001,4.969339181227842,5.000000000000405,-2.4999999999995506,5.0,5.0,4.22255,5.71645,4.75,5.25,-3.0,-2.0
0.5,5.000000000000244,1.9564018766938367,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5108499999999998,2.40215,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,4.965078094334044,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2185,5.7115,4.75,5.25,-3.0,-2.0
0.5,5.000000000018131,2.0081953706264204,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5572,2.4588,4.75,5.25,-3.0,-2.0
0.5,5.000000000001561,1.9810103003033768,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5328999999999997,2.4291,4.75,5.25,-3.0,-2.0
0.5,5.000000000071408,0.0552532636318972,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.20004999999999998,0.31105,4.75,5.25,-3.0,-2.0
0.5,5.000000000002985,1.9459980072971288,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5013999999999998,2.3906,4.75,5.25,-3.0,-2.0
0.5,5.0,0.0018207043561206,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.24819999999999998,0.2522,4.75,5.25,-3.0,-2.0
0.5,5.000000000000031,0.212279681034857,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.05875,0.48375,4.75,5.25,-3.0,-2.0
0.5,5.000000000000001,1.9207449516283677,5.000000000000405,-2.4999999999995506,5.0,5.0,1.47845,2.36255,4.75,5.25,-3.0,-2.0
0.5,5.000000000000004,4.951195888568988,5.000000000000405,-2.4999999999995506,5.0,5.0,4.205899999999999,5.6961,4.75,5.25,-3.0,-2.0
0.5,5.000000000002946,1.9274445353139,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4847499999999998,2.37025,4.75,5.25,-3.0,-2.0
0.5,5.000000000004811,4.894645393221524,5.000000000000405,-2.4999999999995506,5.0,5.0,4.15505,5.63395,4.75,5.25,-3.0,-2.0
0.5,5.000000000000045,1.9199915114673416,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4779999999999998,2.362,4.75,5.25,-3.0,-2.0
0.5,4.999999999987156,1.060874210494387,5.000000000000405,-2.4999999999995506,5.0,5.0,0.7048999999999999,1.4171,4.75,5.25,-3.0,-2.0
0.5,5.000000000001306,2.007428580414598,5.000000000000405,-2.4999999999995506,5.0,5.0,1.55675,2.4582500000000005,4.75,5.25,-3.0,-2.0
0.5,5.000000000000036,1.964809333728554,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5185,2.4115,4.75,5.25,-3.0,-2.0
0.5,5.0,4.964269990578541,5.000000000000405,-2.4999999999995506,5.0,5.0,4.21805,5.71095,4.75,5.25,-3.0,-2.0
0.5,5.000000000019306,4.937107306834325,5.000000000000405,-2.4999999999995506,5.0,5.000000000000001,4.1933,5.680700000000001,4.75,5.25,-3.0,-2.0
0.5,5.000000000000528,1.9245232226906543,5.000000000000405,-2.4999999999995506,5.0,5.0,1.48205,2.36695,4.75,5.25,-3.0,-2.0
0.5,5.000000000001425,1.908539350423716,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4676499999999997,2.34935,4.75,5.25,-3.0,-2.0
0.5,5.000000000003342,2.000006932794025,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5499999999999998,2.45,4.75,5.25,-3.0,-2.0
0.5,5.00000000000002,1.9262557443782904,5.000000000000405,-2.4999999999995506,5.0,5.0,1.48385,2.3691500000000003,4.75,5.25,-3.0,-2.0
0.5,5.000000000000719,1.9708190068343003,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5238999999999998,2.4181,4.75,5.25,-3.0,-2.0
0.5,5.0,4.99866593365636,5.000000000000405,-2.4999999999995506,5.0,5.0,4.24865,5.74835,4.75,5.25,-3.0,-2.0
0.5,5.000000000000089,1.9374687405078364,5.000000000000405,-2.4999999999995506,5.0,5.0,1.49375,2.3812500000000005,4.75,5.25,-3.0,-2.0
0.5,5.000000000000812,4.915680601041576,5.000000000000405,-2.4999999999995506,5.0,4.999999999999999,4.17395,5.65705,4.75,5.25,-3.0,-2.0
0.5,5.000000000000171,1.992421281474265,5.000000000000405,-2.4999999999995506,5.0,5.0,1.54325,2.4417500000000003,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,4.966905454550331,5.000000000000405,-2.4999999999995506,5.0,5.000000000000001,4.220299999999999,5.7137,4.75,5.25,-3.0,-2.0
0.5,5.000000000008528,2.004697826927869,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5540499999999997,2.4549499999999997,4.75,5.25,-3.0,-2.0
0.5,5.000000000000068,1.918448752663194,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4766499999999998,2.3603500000000004,4.75,5.25,-3.0,-2.0
0.5,5.000000000000104,1.9304145492459963,5.000000000000405,-2.4999999999995506,5.0,5.0,1.48745,2.3735500000000003,4.75,5.25,-3.0,-2.0
0.5,4.999999999989802,4.991085430499432,5.000000000000405,-2.4999999999995506,5.0,5.0,4.241899999999999,5.7401,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,4.973444086678353,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2261500000000005,5.72085,4.75,5.25,-3.0,-2.0
0.5,5.000000000000017,1.959619162088119,5.000000000000405,-2.4999999999995506,5.0,5.0,1.51355,2.40545,4.75,5.25,-3.0,-2.0
0.5,5.0,4.972955880204493,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2257,5.7203,4.75,5.25,-3.0,-2.0
0.5,5.0000000000058895,2.0094291433742724,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5585499999999999,2.4604500000000002,4.75,5.25,-3.0,-2.0
0.5,5.000000000000118,4.948707920028636,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2036500000000006,5.69335,4.75,5.25,-3.0,-2.0
0.5,4.999999999975629,3.755966669762418,5.000000000000405,-2.4999999999995506,5.0,5.0,3.1303999999999994,4.3816,4.75,5.25,-3.0,-2.0
0.5,5.000000000000702,0.0333381588224778,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.21985000000000005,0.28685000000000005,4.75,5.25,-3.0,-2.0
0.5,4.999999999991766,0.0315249549791817,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.22165000000000004,0.28465000000000007,4.75,5.25,-3.0,-2.0
0.5,5.000000000043521,4.911194423833489,5.000000000000405,-2.4999999999995506,5.0,5.0,4.169899999999999,5.6521,4.75,5.25,-3.0,-2.0
0.5,4.999999999575199,2.1551122639048024,5.000000000000405,-2.4999999999995506,5.0,5.0,1.6894999999999996,2.6205,4.75,5.25,-3.0,-2.0
0.5,5.000000000007921,0.04600091210408,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.20859999999999998,0.3006,4.75,5.25,-3.0,-2.0
0.5,5.0,4.961436339676025,5.000000000000405,-2.4999999999995506,5.0,5.0,4.21535,5.70765,4.75,5.25,-3.0,-2.0
0.5,5.0,4.9962866429348765,5.000000000000405,-2.4999999999995506,5.0,4.999999999999999,4.24685,5.74615,4.75,5.25,-3.0,-2.0
0.5,5.000000000000167,1.962675711622213,5.000000000000405,-2.4999999999995506,5.0,5.0,1.51625,2.4087500000000004,4.75,5.25,-3.0,-2.0
0.5,5.000000000052052,1.897904796198039,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4582,2.3377999999999997,4.75,5.25,-3.0,-2.0
0.5,5.000000000000002,4.971687761272119,5.000000000000405,-2.4999999999995506,5.0,5.0,4.22435,5.718649999999999,4.75,5.25,-3.0,-2.0
0.5,5.000000000000076,0.1696844024222336,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.09745000000000004,0.43645,4.75,5.25,-3.0,-2.0
0.5,5.0,4.955044002703103,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2095,5.7005,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,0.0392255390679681,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.21490000000000006,0.29290000000000005,4.75,5.25,-3.0,-2.0
0.5,4.999999999998299,1.2475969811775585,5.000000000000405,-2.4999999999995506,5.0,5.0,0.8727499999999999,1.6222500000000002,4.75,5.25,-3.0,-2.0
0.5,5.000000000000002,1.9455730943719136,5.000000000000405,-2.4999999999995506,5.0,5.0,1.50095,2.3900500000000005,4.75,5.25,-3.0,-2.0
0.5,5.000000000000005,1.9194293581626272,5.000000000000405,-2.4999999999995506,5.0,5.0,1.47755,2.3614500000000005,4.75,5.25,-3.0,-2.0
0.5,5.000000000002658,1.9259153898459007,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4833999999999998,2.3686,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,4.978479632617352,5.000000000000405,-2.4999999999995506,5.0,5.0,4.230650000000001,5.72635,4.75,5.25,-3.0,-2.0
0.5,5.000000000003258,1.9653622348084328,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5189499999999998,2.4120500000000002,4.75,5.25,-3.0,-2.0
0.5,5.000000000000003,0.0013652397867093,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.24864999999999998,0.25165,4.75,5.25,-3.0,-2.0
0.5,5.00000000000001,4.953270017676872,5.000000000000405,-2.4999999999995506,5.0,5.0,4.20815,5.69885,4.75,5.25,-3.0,-2.0
0.5,4.999999999999997,0.1745646577735897,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.09295000000000006,0.44195000000000007,4.75,5.25,-3.0,-2.0
0.5,5.000000000002071,1.8927326070106083,5.000000000000405,-2.4999999999995506,5.0,5.0,1.45325,2.3317500000000004,4.75,5.25,-3.0,-2.0
0.5,5.0,4.970688045920109,5.000000000000405,-2.4999999999995506,5.0,5.0,4.22345,5.717549999999999,4.75,5.25,-3.0,-2.0
0.5,4.999999999948568,0.3075254738955567,5.000000000000405,-2.4999999999995506,5.0,5.0,0.02674999999999994,0.58825,4.75,5.25,-3.0,-2.0
0.5,5.000000000000002,1.9369828287861783,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4932999999999998,2.3807,4.75,5.25,-3.0,-2.0
0.5,5.000000000000004,1.9249138424689265,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4825,2.3675,4.75,5.25,-3.0,-2.0
0.5,4.999999999999906,0.0549649608958039,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.20050000000000004,0.3105,4.75,5.25,-3.0,-2.0
0.5,5.0,0.0012008276202725,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.24910000000000004,0.25110000000000005,4.75,5.25,-3.0,-2.0
0.5,5.000000000000036,1.9424142996924665,5.000000000000405,-2.4999999999995506,5.0,5.0,1.49825,2.38675,4.75,5.25,-3.0,-2.0
0.5,5.0,4.986547705592787,5.000000000000405,-2.4999999999995506,5.0,4.999999999999999,4.23785,5.735149999999999,4.75,5.25,-3.0,-2.0
0.5,5.000000000346097,2.322143477984304,5.000000000000405,-2.4999999999995506,5.0,5.0,1.8397999999999997,2.8042000000000002,4.75,5.25,-3.0,-2.0
0.5,5.000000000000002,4.978777346145627,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2311000000000005,5.7269,4.75,5.25,-3.0,-2.0
0.5,5.000000000000116,4.957603905143072,5.000000000000405,-2.4999999999995506,5.0,5.0,4.21175,5.703250000000001,4.75,5.25,-3.0,-2.0
0.5,5.000000000000017,1.929391316258657,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4865499999999998,2.3724499999999997,4.75,5.25,-3.0,-2.0
0.5,5.0,1.6890480869394051,5.000000000000405,-2.4999999999995506,5.0,5.0,1.2700999999999998,2.1079000000000003,4.75,5.25,-3.0,-2.0
0.5,5.000000000000121,1.9152475353626888,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4735,2.3565000000000005,4.75,5.25,-3.0,-2.0
0.5,5.000000000000103,1.9501905214719988,5.000000000000405,-2.4999999999995506,5.0,5.0,1.505,2.3950000000000005,4.75,5.25,-3.0,-2.0
0.5,5.000000000001462,1.951581785493241,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5063499999999999,2.3966499999999997,4.75,5.25,-3.0,-2.0
0.5,5.000000000000028,1.9488920020061349,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5040999999999998,2.3939000000000004,4.75,5.25,-3.0,-2.0
0.5,5.000000000012587,1.891331447941936,5.000000000000405,-2.4999999999995506,5.0,5.0,1.45235,2.3306500000000003,4.75,5.25,-3.0,-2.0
0.5,5.000000000000068,4.026965978279463,5.000000000000405,-2.4999999999995506,5.0,5.0,3.3743,4.6797,4.75,5.25,-3.0,-2.0
0.5,5.000000000000028,1.967239009480176,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5202999999999998,2.4137,4.75,5.25,-3.0,-2.0
0.5,5.000000000000118,1.5559988094089034,5.000000000000405,-2.4999999999995506,5.0,5.0,1.1503999999999996,1.9616,4.75,5.25,-3.0,-2.0
0.5,5.000000000000743,1.9860885989048769,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5373999999999999,2.4346,4.75,5.25,-3.0,-2.0
0.5,5.000000000002457,4.870128260090594,5.000000000000405,-2.4999999999995506,5.0,5.0,4.133,5.607,4.75,5.25,-3.0,-2.0
0.5,5.00000000000002,0.0249191965092692,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.22749999999999998,0.27749999999999997,4.75,5.25,-3.0,-2.0
0.5,5.00000000000004,1.9187997210946977,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4770999999999999,2.3609,4.75,5.25,-3.0,-2.0
0.5,4.999999999999969,1.7419426871986756,5.000000000000405,-2.4999999999995506,5.0,5.0,1.3177999999999999,2.1662000000000003,4.75,5.25,-3.0,-2.0
0.5,4.999999999999998,4.8690522806549215,5.000000000000405,-2.4999999999995506,5.0,5.0,4.132099999999999,5.6059,4.75,5.25,-3.0,-2.0
0.5,5.000000000001029,0.0195627168461883,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.23245,0.27145,4.75,5.25,-3.0,-2.0
0.5,5.0,0.0171752635217862,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.23470000000000002,0.2687,4.75,5.25,-3.0,-2.0
0.5,5.0,0.1376865698263466,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.12625000000000003,0.40125000000000005,4.75,5.25,-3.0,-2.0
0.5,5.000000000001608,1.9533222475359489,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5081499999999999,2.3988500000000004,4.75,5.25,-3.0,-2.0
0.5,4.999999999991509,0.1859603119103967,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.08260000000000003,0.4546,4.75,5.25,-3.0,-2.0
0.5,5.000000000002816,1.899334589573867,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4595500000000001,2.3394500000000003,4.75,5.25,-3.0,-2.0
0.5,5.0,0.0051209392942509,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.24550000000000002,0.2555,4.75,5.25,-3.0,-2.0
0.5,5.000000000000031,4.283982850900159,5.000000000000405,-2.4999999999995506,5.0,5.0,3.6056,4.9624,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,4.958202628302186,5.000000000000405,-2.4999999999995506,5.0,5.0,4.212199999999999,5.703800000000001,4.75,5.25,-3.0,-2.0
0.5,5.0,4.978104511736586,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2302,5.7258,4.75,5.25,-3.0,-2.0
0.5,5.00000000000002,1.9300750115809469,5.000000000000405,-2.4999999999995506,5.0,5.0,1.487,2.373,4.75,5.25,-3.0,-2.0
0.5,5.000000000005995,1.9767012651245488,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5288499999999998,2.42415,4.75,5.25,-3.0,-2.0
0.5,5.000000000002967,1.9783948032410463,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5306499999999998,2.42635,4.75,5.25,-3.0,-2.0
0.5,5.000000000000001,0.0225075401254225,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.22974999999999998,0.27475,4.75,5.25,-3.0,-2.0
0.5,5.000000000000472,1.8896996878893364,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4505499999999998,2.32845,4.75,5.25,-3.0,-2.0
0.5,5.000000000085306,2.033826592461576,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5805999999999996,2.4874,4.75,5.25,-3.0,-2.0
0.5,5.000000000002232,4.908290042653578,5.000000000000405,-2.4999999999995506,5.0,5.0,4.16765,5.64935,4.75,5.25,-3.0,-2.0
0.5,4.999999999999966,0.7314422649843229,5.000000000000405,-2.4999999999995506,5.0,5.0,0.40835,1.05465,4.75,5.25,-3.0,-2.0
0.5,5.000000000000855,1.8843507821411292,5.000000000000405,-2.4999999999995506,5.0,5.0,1.44605,2.32295,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,4.983385829385379,5.000000000000405,-2.4999999999995506,5.0,5.0,4.23515,5.7318500000000006,4.75,5.25,-3.0,-2.0
0.5,5.0,4.981172801604918,5.000000000000405,-2.4999999999995506,5.0,5.0,4.232899999999999,5.729100000000001,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,2.6526122542821637,5.000000000000405,-2.4999999999995506,5.0,5.0,2.13725,3.16775,4.75,5.25,-3.0,-2.0
0.5,5.00000000000001,4.969058746621131,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2221,5.7159,4.75,5.25,-3.0,-2.0
0.5,5.000000000000116,1.9540294381441417,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5086,2.3994,4.75,5.25,-3.0,-2.0
0.5,5.0,1.8364024052654264,5.000000000000405,-2.4999999999995506,5.0,5.0,1.40285,2.27015,4.75,5.25,-3.0,-2.0
0.5,5.000000000000021,0.0034812636913348,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.24684999999999999,0.25384999999999996,4.75,5.25,-3.0,-2.0
0.5,5.0,0.0380127801580145,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.21579999999999996,0.29179999999999995,4.75,5.25,-3.0,-2.0
0.5,5.0,1.8591342592466684,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4230999999999998,2.2949,4.75,5.25,-3.0,-2.0
0.5,5.000000000000036,1.9526167463802968,5.000000000000405,-2.4999999999995506,5.0,5.0,1.50725,2.3977500000000003,4.75,5.25,-3.0,-2.0
0.5,5.000000000000001,0.0029830063873898,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.24730000000000005,0.2533,4.75,5.25,-3.0,-2.0
0.5,5.000000000000087,1.9094998344704524,5.000000000000405,-2.4999999999995506,5.0,5.0,1.46855,2.35045,4.75,5.25,-3.0,-2.0
0.5,4.99999999999993,1.3284779658843424,5.000000000000405,-2.4999999999995506,5.0,5.0,0.9456500000000001,1.71135,4.75,5.25,-3.0,-2.0
0.5,5.000000000117965,1.8321479296812295,5.000000000000405,-2.4999999999995506,5.0,5.0,1.3988,2.2652,4.75,5.25,-3.0,-2.0
0.5,5.000000000000008,1.943713804173252,5.000000000000405,-2.4999999999995506,5.0,5.0,1.49915,2.3878500000000003,4.75,5.25,-3.0,-2.0
0.5,5.00000000001953,1.975184800898605,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5274999999999999,2.4225,4.75,5.25,-3.0,-2.0
0.5,5.0,1.9389776808785149,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4950999999999997,2.3829,4.75,5.25,-3.0,-2.0
0.5,5.000000000000079,1.944285138318378,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5000499999999999,2.38895,4.75,5.25,-3.0,-2.0
0.5,5.000000000001767,1.9009178950452164,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4608999999999996,2.3411,4.75,5.25,-3.0,-2.0
0.5,5.0,3.35013905730002,5.000000000000405,-2.4999999999995506,5.0,5.0,2.765,3.935,4.75,5.25,-3.0,-2.0
0.5,5.000000000013553,4.989738526814265,5.000000000000405,-2.4999999999995506,5.0,5.0,4.240549999999999,5.73845,4.75,5.25,-3.0,-2.0
0.5,5.000000000000379,1.9775910089897768,5.000000000000405,-2.4999999999995506,5.0,5.0,1.52975,2.42525,4.75,5.25,-3.0,-2.0
0.5,4.999999999815154,2.8616770654452783,5.000000000000405,-2.4999999999995506,5.0,5.0,2.3253500000000003,3.3976500000000005,4.75,5.25,-3.0,-2.0
0.5,5.0,0.0022606187247464,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.24775000000000005,0.25275000000000003,4.75,5.25,-3.0,-2.0
0.5,5.000000000004268,1.916603700654863,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4748499999999998,2.35815,4.75,5.25,-3.0,-2.0
0.5,5.0,3.561286849132212,5.000000000000405,-2.4999999999995506,5.0,5.0,2.9553499999999997,4.16765,4.75,5.25,-3.0,-2.0
0.5,5.000000000000004,0.0044284624385779,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.24595000000000003,0.25495,4.75,5.25,-3.0,-2.0
0.5,5.00000000000002,4.913724925368316,5.000000000000405,-2.4999999999995506,5.0,5.0,4.172149999999999,5.654850000000001,4.75,5.25,-3.0,-2.0
0.5,5.000000000000004,1.9561234219091768,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5103999999999997,2.4015999999999997,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,2.087987555658822,5.000000000000405,-2.4999999999995506,5.0,5.0,1.6292,2.5468,4.75,5.25,-3.0,-2.0
0.5,5.00000000001156,0.0462751075078416,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.20815000000000003,0.30115000000000003,4.75,5.25,-3.0,-2.0
0.5,5.00000000007915,0.0561816439740983,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.19960000000000003,0.31160000000000004,4.75,5.25,-3.0,-2.0
0.5,5.000000000003672,1.9836762120339992,5.000000000000405,-2.4999999999995506,5.0,5.0,1.53515,2.43185,4.75,5.25,-3.0,-2.0
0.5,5.0000000000004166,1.9630310641045297,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5167,2.4093,4.75,5.25,-3.0,-2.0
0.5,5.000000000000084,1.9601040966227836,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5139999999999998,2.4059999999999997,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,1.8097306916999016,5.000000000000405,-2.4999999999995506,5.0,5.0,1.3785499999999997,2.24045,4.75,5.25,-3.0,-2.0
0.5,4.999999999926794,0.1248134615678184,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.13750000000000004,0.38750000000000007,4.75,5.25,-3.0,-2.0
0.5,5.000000000000002,4.960855098275101,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2149,5.7071000000000005,4.75,5.25,-3.0,-2.0
0.5,5.000000000004668,1.902009844468972,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4618,2.3422000000000005,4.75,5.25,-3.0,-2.0
0.5,5.000000000040846,1.833586730639172,5.000000000000405,-2.4999999999995506,5.0,5.0,1.40015,2.2668500000000003,4.75,5.25,-3.0,-2.0
0.5,5.00000000000111,1.9506608839683472,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5054499999999997,2.39555,4.75,5.25,-3.0,-2.0
0.5,5.000000000002326,1.916752311508944,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4753,2.3587000000000002,4.75,5.25,-3.0,-2.0
0.5,5.0000000000015135,1.987217225515589,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5382999999999998,2.4356999999999998,4.75,5.25,-3.0,-2.0
0.5,5.0,0.6736857586177019,5.000000000000405,-2.4999999999995506,5.0,5.0,0.35615,0.99085,4.75,5.25,-3.0,-2.0
0.5,5.000000000000127,1.957486298495222,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5117499999999997,2.4032500000000003,4.75,5.25,-3.0,-2.0
0.5,5.000000000000001,4.977273696381718,5.000000000000405,-2.4999999999995506,5.0,5.0,4.22975,5.72525,4.75,5.25,-3.0,-2.0
0.5,4.999999999999992,3.487950509132165,5.000000000000405,-2.4999999999995506,5.0,5.0,2.8891999999999998,4.0868,4.75,5.25,-3.0,-2.0
0.5,5.000000000000026,1.9228195085949475,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4807,2.3653000000000004,4.75,5.25,-3.0,-2.0
0.5,4.999999999982269,2.1817129407381493,5.000000000000405,-2.4999999999995506,5.0,5.0,1.71335,2.6496500000000003,4.75,5.25,-3.0,-2.0
0.5,4.999999999997774,3.3480625714671994,5.000000000000405,-2.4999999999995506,5.0,5.0,2.7631999999999994,3.9328000000000003,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,1.8664358498043223,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4298499999999998,2.30315,4.75,5.25,-3.0,-2.0
0.5,4.999999999999752,0.8513592571939264,5.000000000000405,-2.4999999999995506,5.0,5.0,0.51635,1.1866500000000002,4.75,5.25,-3.0,-2.0
0.5,5.000000000000116,0.0290302865434394,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.22390000000000002,0.2819,4.75,5.25,-3.0,-2.0
0.5,5.000000000000002,4.964126503155672,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2176,5.710400000000001,4.75,5.25,-3.0,-2.0
0.5,5.000000000131224,4.986957240403935,5.000000000000405,-2.4999999999995506,5.0,5.000000000000001,4.2383,5.7357000000000005,4.75,5.25,-3.0,-2.0
0.5,5.000000000000823,1.892928630817854,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4537,2.3323,4.75,5.25,-3.0,-2.0
0.5,5.000000000000007,3.525833500860898,5.000000000000405,-2.4999999999995506,5.0,5.0,2.9234,4.1286000000000005,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,0.1725450910575347,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.09475000000000006,0.4397500000000001,4.75,5.25,-3.0,-2.0
0.5,5.000000000000004,4.956031498703234,5.000000000000405,-2.4999999999995506,5.0,4.999999999999999,4.2104,5.701599999999999,4.75,5.25,-3.0,-2.0
0.5,5.00000000001079,1.8850863482806028,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4465,2.3235,4.75,5.25,-3.0,-2.0
0.5,4.999999999984698,3.0409068015260674,5.000000000000405,-2.4999999999995506,5.0,5.0,2.4869,3.5951,4.75,5.25,-3.0,-2.0
0.5,5.000000000000053,1.949589611565101,5.000000000000405,-2.4999999999995506,5.0,5.0,1.50455,2.3944500000000004,4.75,5.25,-3.0,-2.0
0.5,5.00000000000005,1.972190221077799,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5248,2.4192,4.75,5.25,-3.0,-2.0
0.5,5.000000000000241,1.8868074423397303,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4482999999999997,2.3257000000000003,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,4.944610422424174,5.000000000000405,-2.4999999999995506,5.0,5.0,4.200049999999999,5.68895,4.75,5.25,-3.0,-2.0
0.5,5.000000000000267,1.935981683770444,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4924,2.3796,4.75,5.25,-3.0,-2.0
0.5,5.0,4.981701439019658,5.000000000000405,-2.4999999999995506,5.0,5.0,4.233349999999999,5.72965,4.75,5.25,-3.0,-2.0
0.5,5.0,0.7856637518889088,5.000000000000405,-2.4999999999995506,5.0,5.0,0.4569499999999999,1.11405,4.75,5.25,-3.0,-2.0
0.5,5.000000000008529,1.8675252881098023,5.000000000000405,-2.4999999999995506,5.0,5.0,1.43075,2.3042499999999997,4.75,5.25,-3.0,-2.0
0.5,5.0,4.98187726702448,5.000000000000405,-2.4999999999995506,5.0,5.0,4.233799999999999,5.7302,4.75,5.25,-3.0,-2.0
0.5,5.000000000000014,1.9081445937209025,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4671999999999998,2.3488,4.75,5.25,-3.0,-2.0
0.5,5.000000000080746,4.854907961993988,5.000000000000405,-2.4999999999995506,5.0,4.999999999999999,4.1194999999999995,5.5905,4.75,5.25,-3.0,-2.0
0.5,4.9999999999999245,0.0541996686115622,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.20139999999999997,0.3094,4.75,5.25,-3.0,-2.0
0.5,5.000000000093744,0.0957143667269247,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.16404999999999997,0.35505,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,0.2101024748630179,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.061,0.48100000000000004,4.75,5.25,-3.0,-2.0
0.5,5.000000000000001,0.0454476318851768,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.20905,0.30005000000000004,4.75,5.25,-3.0,-2.0
0.5,5.000000000000018,4.952150330468909,5.000000000000405,-2.4999999999995506,5.0,5.0,4.206799999999999,5.6972000000000005,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,4.98281348955115,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2347,5.731300000000001,4.75,5.25,-3.0,-2.0
0.5,5.000000000000055,1.9218014774336156,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4798,2.3642000000000003,4.75,5.25,-3.0,-2.0
0.5,5.000000000000001,4.984496447838832,5.000000000000405,-2.4999999999995506,5.0,5.0,4.23605,5.73295,4.75,5.25,-3.0,-2.0
0.5,5.000000000001355,4.912210676326286,5.000000000000405,-2.4999999999995506,5.0,5.0,4.1708,5.6532,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,0.1275615016331608,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.13525000000000004,0.39025000000000004,4.75,5.25,-3.0,-2.0
0.5,5.00000000000203,2.0137920969780216,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5625999999999998,2.4654,4.75,5.25,-3.0,-2.0
0.5,4.999999999998944,0.3147234597592606,5.000000000000405,-2.4999999999995506,5.0,5.0,0.033050000000000024,0.59595,4.75,5.25,-3.0,-2.0
0.5,4.999999999999416,0.0096158934009797,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.24145,0.26045,4.75,5.25,-3.0,-2.0
0.5,5.000000000003118,0.0115756776558831,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.23965,0.26265,4.75,5.25,-3.0,-2.0
0.5,5.000000000000008,4.984205527801243,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2356,5.7324,4.75,5.25,-3.0,-2.0
0.5,5.000000000000007,4.948219203717202,5.000000000000405,-2.4999999999995506,5.0,5.0,4.203200000000001,5.6928,4.75,5.25,-3.0,-2.0
0.5,5.000000000000101,4.942897119958402,5.000000000000405,-2.4999999999995506,5.0,5.0,4.1987000000000005,5.6873000000000005,4.75,5.25,-3.0,-2.0
0.5,4.99999999966269,3.455606128695192,5.000000000000405,-2.4999999999995506,5.0,5.0,2.85995,4.05105,4.75,5.25,-3.0,-2.0
0.5,5.000000000000107,1.9478172158126208,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5031999999999996,2.3928,4.75,5.25,-3.0,-2.0
0.5,5.000000000001379,1.9990222730445464,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5491,2.4489,4.75,5.25,-3.0,-2.0
0.5,5.000000000006545,0.0106149406837893,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.24054999999999999,0.26155,4.75,5.25,-3.0,-2.0
0.5,4.999999999982889,4.796784820221418,5.000000000000405,-2.4999999999995506,5.0,5.0,4.0673,5.526700000000001,4.75,5.25,-3.0,-2.0
0.5,5.0,1.316078314663791,5.000000000000405,-2.4999999999995506,5.0,5.0,0.9343999999999997,1.6976,4.75,5.25,-3.0,-2.0
0.5,5.000000000000076,0.0124881537749136,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.23875000000000005,0.26375000000000004,4.75,5.25,-3.0,-2.0
0.5,5.000000000001938,4.903935908202858,5.000000000000405,-2.4999999999995506,5.0,5.0,4.1636,5.6444,4.75,5.25,-3.0,-2.0
0.5,5.000000000000189,1.8856008398996544,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4469499999999997,2.32405,4.75,5.25,-3.0,-2.0
0.5,5.000000000000002,0.3491199426217538,5.000000000000405,-2.4999999999995506,5.0,5.0,0.06409999999999993,0.6339,4.75,5.25,-3.0,-2.0
0.5,5.0,4.974283000419008,5.000000000000405,-2.4999999999995506,5.0,5.0,4.227049999999999,5.7219500000000005,4.75,5.25,-3.0,-2.0
0.5,5.000000000106033,1.8479301637911816,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4131999999999998,2.2828,4.75,5.25,-3.0,-2.0
0.5,5.000000000000004,1.9476885289674184,5.000000000000405,-2.4999999999995506,5.0,5.0,1.50275,2.39225,4.75,5.25,-3.0,-2.0
0.5,5.0,1.7467443017652442,5.000000000000405,-2.4999999999995506,5.0,5.0,1.3218499999999997,2.17115,4.75,5.25,-3.0,-2.0
0.5,4.999999999818495,0.8832524567355554,5.000000000000405,-2.4999999999995506,5.0,5.0,0.5451499999999998,1.22185,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,0.1880519188708743,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.08080000000000004,0.45680000000000004,4.75,5.25,-3.0,-2.0
0.5,5.0,3.482896755752213,5.000000000000405,-2.4999999999995506,5.0,5.0,2.8847,4.081300000000001,4.75,5.25,-3.0,-2.0
0.5,5.0,4.7849940266604944,5.000000000000405,-2.4999999999995506,5.0,5.000000000000001,4.0565,5.5135000000000005,4.75,5.25,-3.0,-2.0
0.5,4.999999999920105,3.677092471975932,5.000000000000405,-2.4999999999995506,5.0,5.0,3.0593000000000004,4.294700000000001,4.75,5.25,-3.0,-2.0
0.5,5.0,0.3132435444418796,5.000000000000405,-2.4999999999995506,5.0,5.0,0.03169999999999995,0.5943,4.75,5.25,-3.0,-2.0
0.5,5.000000000000124,1.9102691594160577,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4694499999999997,2.3515499999999996,4.75,5.25,-3.0,-2.0
0.5,4.999999999978391,2.495308586029734,5.000000000000405,-2.4999999999995506,5.0,5.0,1.9959499999999997,2.99505,4.75,5.25,-3.0,-2.0
0.5,5.00000000000172,0.0653480140219974,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.19105000000000003,0.32205000000000006,4.75,5.25,-3.0,-2.0
0.5,5.00000000003665,4.988424229256771,5.000000000000405,-2.4999999999995506,5.0,5.0,4.239649999999999,5.737350000000001,4.75,5.25,-3.0,-2.0
0.5,5.000000000001463,1.89223666950558,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4528,2.3312,4.75,5.25,-3.0,-2.0
0.5,5.000000000157971,1.8104570160795324,5.000000000000405,-2.4999999999995506,5.0,5.0,1.3794499999999998,2.2415499999999997,4.75,5.25,-3.0,-2.0
0.5,5.000000000055725,4.860487985256239,5.000000000000405,-2.4999999999995506,5.0,5.0,4.1244499999999995,5.596550000000001,4.75,5.25,-3.0,-2.0
0.5,5.000000000000065,1.9136883118828247,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4721499999999998,2.35485,4.75,5.25,-3.0,-2.0
0.5,5.000000000000002,4.017627895303796,5.000000000000405,-2.4999999999995506,5.0,5.0,3.36575,4.66925,4.75,5.25,-3.0,-2.0
0.5,5.000000000001021,4.963155058406684,5.000000000000405,-2.4999999999995506,5.0,5.0,4.2167,5.7093,4.75,5.25,-3.0,-2.0
0.5,4.999999999819705,4.579052361729773,5.000000000000405,-2.4999999999995506,5.0,5.0,3.8710999999999993,5.2869,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,4.972318698430096,5.000000000000405,-2.4999999999995506,5.0,5.0,4.22525,5.71975,4.75,5.25,-3.0,-2.0
0.5,5.000000000000248,1.976829759845856,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5292999999999997,2.4247,4.75,5.25,-3.0,-2.0
0.5,5.000000000002566,4.902854500347022,5.000000000000405,-2.4999999999995506,5.0,5.0,4.1627,5.643300000000001,4.75,5.25,-3.0,-2.0
0.5,5.000000000000076,4.9463612143340985,5.000000000000405,-2.4999999999995506,5.0,4.999999999999999,4.201849999999999,5.6911499999999995,4.75,5.25,-3.0,-2.0
0.5,5.0000000000025215,1.88595961451504,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4473999999999998,2.3245999999999998,4.75,5.25,-3.0,-2.0
0.5,5.0,4.870375163538694,5.000000000000405,-2.4999999999995506,5.0,5.0,4.13345,5.60755,4.75,5.25,-3.0,-2.0
0.5,5.000000000000013,1.94482322612668,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5005,2.3895,4.75,5.25,-3.0,-2.0
0.5,4.999999999999725,0.0648416528334275,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.19149999999999998,0.3215,4.75,5.25,-3.0,-2.0
0.5,5.000000000000027,1.937781054087504,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4942,2.3818,4.75,5.25,-3.0,-2.0
0.5,5.000000000005386,1.8986714112437748,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4586499999999998,2.33835,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,4.78284262891432,5.000000000000405,-2.4999999999995506,5.0,5.0,4.0547,5.5113,4.75,5.25,-3.0,-2.0
0.5,5.000000000000135,1.8977488994504148,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4577499999999999,2.33725,4.75,5.25,-3.0,-2.0
0.5,5.00000000000384,0.2594772860763993,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.01645000000000002,0.53545,4.75,5.25,-3.0,-2.0
0.5,5.000000000000036,1.9618493995629236,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5158,2.4082000000000003,4.75,5.25,-3.0,-2.0
0.5,5.000000000000005,0.4508741846183192,5.000000000000405,-2.4999999999995506,5.0,5.0,0.15589999999999998,0.7461,4.75,5.25,-3.0,-2.0
0.5,5.000000000002865,1.889787645099458,5.000000000000405,-2.4999999999995506,5.0,5.0,1.451,2.329,4.75,5.25,-3.0,-2.0
0.5,4.999999999999978,4.906083109185407,5.000000000000405,-2.4999999999995506,5.0,4.999999999999999,4.165399999999999,5.6466,4.75,5.25,-3.0,-2.0
0.5,4.999999999999812,0.0338393756347247,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.21939999999999998,0.2874,4.75,5.25,-3.0,-2.0
0.5,4.9999999999999964,0.2198304523225418,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.052000000000000046,0.492,4.75,5.25,-3.0,-2.0
0.5,5.000000000000062,4.958402357393919,5.000000000000405,-2.4999999999995506,5.0,5.0,4.212649999999999,5.704350000000001,4.75,5.25,-3.0,-2.0
0.5,5.00000000003688,1.9945600783575437,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5450499999999998,2.44395,4.75,5.25,-3.0,-2.0
0.5,5.0,1.6267195375570012,5.000000000000405,-2.4999999999995506,5.0,5.0,1.2138499999999997,2.03915,4.75,5.25,-3.0,-2.0
0.5,5.000000000000007,1.9517633180499545,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5068000000000001,2.3972,4.75,5.25,-3.0,-2.0
0.5,5.0,3.69539912535425,5.000000000000405,-2.4999999999995506,5.0,5.0,3.0759499999999997,4.31505,4.75,5.25,-3.0,-2.0
0.5,5.000000000000012,3.4026045201967983,5.000000000000405,-2.4999999999995506,5.0,5.0,2.8122499999999997,3.99275,4.75,5.25,-3.0,-2.0
0.5,4.999999999999986,4.628151184149031,5.000000000000405,-2.4999999999995506,5.0,5.0,3.9152000000000005,5.3408,4.75,5.25,-3.0,-2.0
0.5,4.999999999933152,0.7760299665462923,5.000000000000405,-2.4999999999995506,5.0,5.0,0.44839999999999997,1.1036000000000001,4.75,5.25,-3.0,-2.0
0.5,4.999999999987471,0.8860030840725266,5.000000000000405,-2.4999999999995506,5.0,5.0,0.5474,1.2246000000000001,4.75,5.25,-3.0,-2.0
0.5,5.000000000000206,0.0179643613065694,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.23379999999999995,0.26979999999999993,4.75,5.25,-3.0,-2.0
0.5,4.999999999989341,1.3592095727727715,5.000000000000405,-2.4999999999995506,5.0,5.0,0.9731000000000001,1.7449,4.75,5.25,-3.0,-2.0
0.5,5.000000000000004,0.0040975926837318,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.24639999999999998,0.25439999999999996,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,2.036119047824028,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5823999999999998,2.4896,4.75,5.25,-3.0,-2.0
0.5,5.0,4.536177621738046,5.000000000000405,-2.4999999999995506,5.0,5.0,3.8324,5.239599999999999,4.75,5.25,-3.0,-2.0
0.5,4.999999999995304,0.0081603866030269,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.24280000000000002,0.25880000000000003,4.75,5.25,-3.0,-2.0
0.5,4.999999999935804,3.009396733067694,5.000000000000405,-2.4999999999995506,5.0,5.0,2.45855,3.5604500000000003,4.75,5.25,-3.0,-2.0
0.5,5.0000000000364375,4.824005894341782,5.000000000000405,-2.4999999999995506,5.0,5.0,4.0916,5.5564,4.75,5.25,-3.0,-2.0
0.5,5.0,0.1942498311430995,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.0754,0.46340000000000003,4.75,5.25,-3.0,-2.0
0.5,5.0,4.968667749340739,5.000000000000405,-2.4999999999995506,5.0,5.0,4.22165,5.715350000000001,4.75,5.25,-3.0,-2.0
0.5,5.000000000063788,1.9979986002947567,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5481999999999998,2.4478,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,4.966583305482722,5.000000000000405,-2.4999999999995506,5.0,4.999999999999999,4.219849999999999,5.713150000000001,4.75,5.25,-3.0,-2.0
0.5,5.000000000000017,1.0216418237577547,5.000000000000405,-2.4999999999995506,5.0,5.0,0.66935,1.37365,4.75,5.25,-3.0,-2.0
0.5,5.000000000002467,1.983108572354096,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5347,2.4313000000000002,4.75,5.25,-3.0,-2.0
0.5,5.000000000004166,4.906593412830028,5.000000000000405,-2.4999999999995506,5.0,5.000000000000001,4.165849999999999,5.64715,4.75,5.25,-3.0,-2.0
0.5,4.999999999997222,2.1710511806432886,5.000000000000405,-2.4999999999995506,5.0,5.0,1.7038999999999997,2.6381,4.75,5.25,-3.0,-2.0
0.5,5.000000000000016,3.74751822276784,5.000000000000405,-2.4999999999995506,5.0,5.0,3.12275,4.372250000000001,4.75,5.25,-3.0,-2.0
0.5,5.000000000002733,1.9792669129759253,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5315499999999997,2.4274500000000003,4.75,5.25,-3.0,-2.0
0.5,4.999999999993658,4.269306116509146,5.000000000000405,-2.4999999999995506,5.0,5.0,3.59255,4.94645,4.75,5.25,-3.0,-2.0
0.5,5.000000000000022,3.899333145880012,5.000000000000405,-2.4999999999995506,5.0,5.0,3.25955,4.53945,4.75,5.25,-3.0,-2.0
0.5,5.000000000000005,4.917404302346883,5.000000000000405,-2.4999999999995506,5.0,5.0,4.175750000000001,5.65925,4.75,5.25,-3.0,-2.0
0.5,4.999999999999497,0.1614139334568367,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.10464999999999999,0.42765,4.75,5.25,-3.0,-2.0
0.5,4.999999999995946,2.7347735266476523,5.000000000000405,-2.4999999999995506,5.0,5.0,2.2115,3.2585000000000006,4.75,5.25,-3.0,-2.0
0.5,4.999999999999999,3.318475441364559,5.000000000000405,-2.4999999999995506,5.0,5.0,2.7366499999999996,3.90035,4.75,5.25,-3.0,-2.0
0.5,5.000000000001336,1.9680572000405236,5.000000000000405,-2.4999999999995506,5.0,5.0,1.5211999999999999,2.4148000000000005,4.75,5.25,-3.0,-2.0
0.5,5.0,0.0198449708396852,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.23200000000000007,0.2720000000000001,4.75,5.25,-3.0,-2.0
0.5,4.999999999999982,4.941095350037204,5.000000000000405,-2.4999999999995506,5.0,5.0,4.1969,5.685099999999999,4.75,5.25,-3.0,-2.0
0.5,4.9999999999986695,1.2136924593504752,5.000000000000405,-2.4999999999995506,5.0,5.0,0.84215,1.58485,4.75,5.25,-3.0,-2.0
0.5,5.000000000005351,1.9108415731381017,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4699,2.3521,4.75,5.25,-3.0,-2.0
0.5,4.999999999999875,0.2044821582099236,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.06595000000000001,0.47495,4.75,5.25,-3.0,-2.0
0.5,5.000000000000843,1.89493747446558,5.000000000000405,-2.4999999999995506,5.0,5.0,1.4554999999999998,2.3345000000000002,4.75,5.25,-3.0,-2.0
0.51,5.000000000337905,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.52,5.000000000125616,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.53,5.0,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.54,5.000000000000675,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.55,5.0,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.56,5.0,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.57,4.99999999995522,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.58,5.000000000000119,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.59,5.000000000000027,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.6,5.000000000000021,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.61,4.999999999988265,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.62,5.000000000000114,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.63,5.000000000000071,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.64,5.000000000018818,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.65,4.999999999999988,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.66,5.000000000000513,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.67,5.0,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.68,5.00000000000024,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.69,5.0,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.7,5.000000000000002,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.71,5.000000000045213,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.72,5.000000000000147,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.73,5.0,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.74,4.999999999999996,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.75,5.000000000000002,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.76,5.000000000000002,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.77,5.000000000000205,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.78,5.000000000000136,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.79,5.000000000000025,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.8,5.0,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.81,5.0,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.82,5.0,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.83,5.000000000000013,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.84,5.000000000000001,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.85,5.0,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.86,4.999999999999999,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.87,5.000000000000046,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.88,5.0,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.89,4.999999999999999,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.9,4.999999999999999,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.91,5.000000000000005,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.92,5.00000000000003,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.93,5.000000000000313,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.94,5.0,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.95,5.000000000000027,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.96,5.000000000000001,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.97,5.000000000000026,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.98,4.999999999999999,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
0.99,4.999999999999999,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0
1.0,5.000000000000961,0.0,5.000000000000405,-2.4999999999995506,5.0,5.0,-0.25,0.25,4.75,5.25,-3.0,-2.0


==> results/pedestrian.csv <==
f,meanNash,nashPlus,nashMinus,meanRobust,robustPlus,robustMinus,meanSecure,meanMNE,MNEPlus,MNEMinus
0,10,10,10,9,9,9,0,1.09999999997612e-06,1.09999999997612e-06,1.09999999997612e-06
0.01,9.4,15.3699246226397,3.43007537736028,8.86,10.2529824119493,7.46701758805073,0,-0.0769989000000002,-0.000384867342790279,-0.15361293265721
0.02,8.8,17.2,0.400000000000002,8.72,10.68,6.76,0,-0.1539989,-0.00154667797618038,-0.30645112202382
0.03,8.2,18.4352332655392,-2.03523326553919,8.58,10.9682210952925,6.19177890470752,0,-0.2309989,-0.00349028477851002,-0.45850751522149
0.04,7.6,19.3575507653593,-4.15755076535926,8.44,11.1834285119172,5.69657148808284,0,-0.3079989,-0.00622176368911248,-0.609776036310888
0.05,7,20.076696830622,-6.07669683062202,8.3,11.3512292604785,5.24877073952153,0,-0.3849989,-0.00974731772485493,-0.760250482275145
0.06,6.4,20.6492105044455,-7.8492105044455,8.16,11.4848157843706,4.83518421562938,0,-0.4619989,-0.0140732811747312,-0.909924518825269
0.07,5.8,21.1088209866077,-9.50882098660769,8.02,11.5920582302085,4.44794176979154,0,-0.5389989,-0.0192061239824798,-1.05879167601752
0.08,5.2,21.4775919595006,-11.0775919595006,7.88,11.6781047905502,4.08189520944985,0,-0.6159989,-0.025152456327873,-1.20684534367213
0.09,4.6,21.770905625505,-12.570905625505,7.74,11.7465446459512,3.73345535404883,0,-0.6929989,-0.0319190334180567,-1.35407876658194
0.1,4,22,-14,7.6,11.8,3.4,0,-0.7699989,-0.0395127605011044,-1.5004850394989
0.11,3.4,22.1733854165944,-15.3733854165944,7.46,11.8404565972054,3.07954340279464,0,-0.8469989,-0.0479406981148057,-1.64605710188519
0.12,2.8,22.2976921711263,-16.6976921711263,7.32,11.8694615065961,2.77053849340386,0,-0.9239989,-0.0572100675846302,-1.79078773241537
0.13,2.2,22.3782060649603,-17.9782060649603,7.18,11.8882480818241,2.47175191817593,0,-1.0009989,-0.0673282567858097,-1.93466954321419
0.14,1.6,22.419221887477,-19.219221887477,7.04,11.8978184404113,2.18218155958871,0,-1.0779989,-0.0783028261855632,-2.07769497381444
0.15,0.999999999999999,22.4242852856285,-20.4242852856285,6.9,11.89899989998,1.90100010002001,0,-1.1549989,-0.0901415151826714,-2.21985628481733
0.16,0.4,22.396363335788,-21.596363335788,6.76,11.8924847783505,1.62751522164946,0,-1.2319989,-0.102852248762881,-2.36114555123712
0.17,-0.200000000000001,22.3379679651915,-22.7379679651915,6.62,11.878859191878,1.36114080812197,0,-1.3089989,-0.116443144490011,-2.50155465550999
0.18,-0.800000000000002,22.2512472547583,-23.8512472547583,6.48,11.8586243594436,1.10137564055641,0,-1.3859989,-0.130922519854154,-2.64107528014585
0.19,-1.4,22.1380542951196,-24.9380542951196,6.34,11.8322126688612,0.847787331138752,0,-1.4629989,-0.1462989,-2.7796989
0.2,-2,22,-26,6.2,11.8,0.600000000000001,0,-1.5399989,-0.162581025860129,-2.91741677413987

